Camera Calibration: a USU Implementation

The task of camera calibration is to estimate the intrinsic and extrinsic parameters of a camera model. Though there are some restricted techniques to infer the 3-D information about the scene from uncalibrated cameras, effective camera calibration procedures will open up the possibility of using a wide range of existing algorithms for 3-D reconstruction and recognition. The applications of camera calibration include vision-based metrology, robust visual platooning and visual docking of mobile robots where the depth information is important.

==> corners.dat <==

--------------------------------------------------------------
>> model plane coordinates for the desktop and the ODIS images
>> suggested file name: model_desktop.dat
>> format: [X Y Z 1]

1.300000 19.500000 0.000000 1.000000   
0.000000 19.500000 0.000000 1.000000   
0.000000 18.200000 0.000000 1.000000   
1.300000 18.200000 0.000000 1.000000   
1.300000 16.900000 0.000000 1.000000   
0.000000 16.900000 0.000000 1.000000   
0.000000 15.600000 0.000000 1.000000   
1.300000 15.600000 0.000000 1.000000   
1.300000 14.300000 0.000000 1.000000   
0.000000 14.300000 0.000000 1.000000   
0.000000 13.000000 0.000000 1.000000   
1.300000 13.000000 0.000000 1.000000   
1.300000 11.700000 0.000000 1.000000   
0.000000 11.700000 0.000000 1.000000   
0.000000 10.400000 0.000000 1.000000   
1.300000 10.400000 0.000000 1.000000   
1.300000 9.100000 0.000000 1.000000    
0.000000 9.100000 0.000000 1.000000    
0.000000 7.800000 0.000000 1.000000    
1.300000 7.800000 0.000000 1.000000    
1.300000 6.500000 0.000000 1.000000    
0.000000 6.500000 0.000000 1.000000    
0.000000 5.200000 0.000000 1.000000    
1.300000 5.200000 0.000000 1.000000    
1.300000 3.900000 0.000000 1.000000    
0.000000 3.900000 0.000000 1.000000    
0.000000 2.600000 0.000000 1.000000    
1.300000 2.600000 0.000000 1.000000    
1.300000 1.300000 0.000000 1.000000    
0.000000 1.300000 0.000000 1.000000    
0.000000 0.000000 0.000000 1.000000    
1.300000 0.000000 0.000000 1.000000    
3.900000 19.500000 0.000000 1.000000   
2.600000 19.500000 0.000000 1.000000   
2.600000 18.200000 0.000000 1.000000   
3.900000 18.200000 0.000000 1.000000   
3.900000 16.900000 0.000000 1.000000   
2.600000 16.900000 0.000000 1.000000   
2.600000 15.600000 0.000000 1.000000   
3.900000 15.600000 0.000000 1.000000   
3.900000 14.300000 0.000000 1.000000   
2.600000 14.300000 0.000000 1.000000   
2.600000 13.000000 0.000000 1.000000   
3.900000 13.000000 0.000000 1.000000   
3.900000 11.700000 0.000000 1.000000   
2.600000 11.700000 0.000000 1.000000   
2.600000 10.400000 0.000000 1.000000   
3.900000 10.400000 0.000000 1.000000   
3.900000 9.100000 0.000000 1.000000    
2.600000 9.100000 0.000000 1.000000    
2.600000 7.800000 0.000000 1.000000    
3.900000 7.800000 0.000000 1.000000    
3.900000 6.500000 0.000000 1.000000    
2.600000 6.500000 0.000000 1.000000    
2.600000 5.200000 0.000000 1.000000    
3.900000 5.200000 0.000000 1.000000    
3.900000 3.900000 0.000000 1.000000    
2.600000 3.900000 0.000000 1.000000    
2.600000 2.600000 0.000000 1.000000    
3.900000 2.600000 0.000000 1.000000    
3.900000 1.300000 0.000000 1.000000    
2.600000 1.300000 0.000000 1.000000    
2.600000 0.000000 0.000000 1.000000    
3.900000 0.000000 0.000000 1.000000    
6.500000 19.500000 0.000000 1.000000   
5.200000 19.500000 0.000000 1.000000   
5.200000 18.200000 0.000000 1.000000   
6.500000 18.200000 0.000000 1.000000   
6.500000 16.900000 0.000000 1.000000   
5.200000 16.900000 0.000000 1.000000   
5.200000 15.600000 0.000000 1.000000   
6.500000 15.600000 0.000000 1.000000   
6.500000 14.300000 0.000000 1.000000   
5.200000 14.300000 0.000000 1.000000   
5.200000 13.000000 0.000000 1.000000   
6.500000 13.000000 0.000000 1.000000   
6.500000 11.700000 0.000000 1.000000   
5.200000 11.700000 0.000000 1.000000   
5.200000 10.400000 0.000000 1.000000   
6.500000 10.400000 0.000000 1.000000   
6.500000 9.100000 0.000000 1.000000    
5.200000 9.100000 0.000000 1.000000    
5.200000 7.800000 0.000000 1.000000    
6.500000 7.800000 0.000000 1.000000    
6.500000 6.500000 0.000000 1.000000    
5.200000 6.500000 0.000000 1.000000    
5.200000 5.200000 0.000000 1.000000    
6.500000 5.200000 0.000000 1.000000    
6.500000 3.900000 0.000000 1.000000    
5.200000 3.900000 0.000000 1.000000    
5.200000 2.600000 0.000000 1.000000    
6.500000 2.600000 0.000000 1.000000    
6.500000 1.300000 0.000000 1.000000    
5.200000 1.300000 0.000000 1.000000    
5.200000 0.000000 0.000000 1.000000    
6.500000 0.000000 0.000000 1.000000    
9.100000 19.500000 0.000000 1.000000   
7.800000 19.500000 0.000000 1.000000   
7.800000 18.200000 0.000000 1.000000   
9.100000 18.200000 0.000000 1.000000   
9.100000 16.900000 0.000000 1.000000   
7.800000 16.900000 0.000000 1.000000   
7.800000 15.600000 0.000000 1.000000   
9.100000 15.600000 0.000000 1.000000   
9.100000 14.300000 0.000000 1.000000   
7.800000 14.300000 0.000000 1.000000   
7.800000 13.000000 0.000000 1.000000   
9.100000 13.000000 0.000000 1.000000   
9.100000 11.700000 0.000000 1.000000   
7.800000 11.700000 0.000000 1.000000   
7.800000 10.400000 0.000000 1.000000   
9.100000 10.400000 0.000000 1.000000   
9.100000 9.100000 0.000000 1.000000    
7.800000 9.100000 0.000000 1.000000    
7.800000 7.800000 0.000000 1.000000    
9.100000 7.800000 0.000000 1.000000    
9.100000 6.500000 0.000000 1.000000    
7.800000 6.500000 0.000000 1.000000    
7.800000 5.200000 0.000000 1.000000    
9.100000 5.200000 0.000000 1.000000    
9.100000 3.900000 0.000000 1.000000    
7.800000 3.900000 0.000000 1.000000    
7.800000 2.600000 0.000000 1.000000    
9.100000 2.600000 0.000000 1.000000    
9.100000 1.300000 0.000000 1.000000    
7.800000 1.300000 0.000000 1.000000    
7.800000 0.000000 0.000000 1.000000    
9.100000 0.000000 0.000000 1.000000    
11.700000 19.500000 0.000000 1.000000  
10.400000 19.500000 0.000000 1.000000  
10.400000 18.200000 0.000000 1.000000  
11.700000 18.200000 0.000000 1.000000  
11.700000 16.900000 0.000000 1.000000  
10.400000 16.900000 0.000000 1.000000  
10.400000 15.600000 0.000000 1.000000  
11.700000 15.600000 0.000000 1.000000  
11.700000 14.300000 0.000000 1.000000  
10.400000 14.300000 0.000000 1.000000  
10.400000 13.000000 0.000000 1.000000  
11.700000 13.000000 0.000000 1.000000  
11.700000 11.700000 0.000000 1.000000 
10.400000 11.700000 0.000000 1.000000 
10.400000 10.400000 0.000000 1.000000 
11.700000 10.400000 0.000000 1.000000 
11.700000 9.100000 0.000000 1.000000  
10.400000 9.100000 0.000000 1.000000  
10.400000 7.800000 0.000000 1.000000  
11.700000 7.800000 0.000000 1.000000  
11.700000 6.500000 0.000000 1.000000  
10.400000 6.500000 0.000000 1.000000  
10.400000 5.200000 0.000000 1.000000  
11.700000 5.200000 0.000000 1.000000  
11.700000 3.900000 0.000000 1.000000  
10.400000 3.900000 0.000000 1.000000  
10.400000 2.600000 0.000000 1.000000  
11.700000 2.600000 0.000000 1.000000  
11.700000 1.300000 0.000000 1.000000  
10.400000 1.300000 0.000000 1.000000  
10.400000 0.000000 0.000000 1.000000  
11.700000 0.000000 0.000000 1.000000  
14.300000 19.500000 0.000000 1.000000 
13.000000 19.500000 0.000000 1.000000 
13.000000 18.200000 0.000000 1.000000 
14.300000 18.200000 0.000000 1.000000 
14.300000 16.900000 0.000000 1.000000 
13.000000 16.900000 0.000000 1.000000 
13.000000 15.600000 0.000000 1.000000 
14.300000 15.600000 0.000000 1.000000 
14.300000 14.300000 0.000000 1.000000 
13.000000 14.300000 0.000000 1.000000 
13.000000 13.000000 0.000000 1.000000 
14.300000 13.000000 0.000000 1.000000 
14.300000 11.700000 0.000000 1.000000 
13.000000 11.700000 0.000000 1.000000 
13.000000 10.400000 0.000000 1.000000 
14.300000 10.400000 0.000000 1.000000 
14.300000 9.100000 0.000000 1.000000  
13.000000 9.100000 0.000000 1.000000  
13.000000 7.800000 0.000000 1.000000  
14.300000 7.800000 0.000000 1.000000  
14.300000 6.500000 0.000000 1.000000  
13.000000 6.500000 0.000000 1.000000  
13.000000 5.200000 0.000000 1.000000  
14.300000 5.200000 0.000000 1.000000  
14.300000 3.900000 0.000000 1.000000  
13.000000 3.900000 0.000000 1.000000  
13.000000 2.600000 0.000000 1.000000  
14.300000 2.600000 0.000000 1.000000  
14.300000 1.300000 0.000000 1.000000  
13.000000 1.300000 0.000000 1.000000  
13.000000 0.000000 0.000000 1.000000  
14.300000 0.000000 0.000000 1.000000  
16.900000 19.500000 0.000000 1.000000 
15.600000 19.500000 0.000000 1.000000 
15.600000 18.200000 0.000000 1.000000 
16.900000 18.200000 0.000000 1.000000 
16.900000 16.900000 0.000000 1.000000 
15.600000 16.900000 0.000000 1.000000 
15.600000 15.600000 0.000000 1.000000 
16.900000 15.600000 0.000000 1.000000 
16.900000 14.300000 0.000000 1.000000 
15.600000 14.300000 0.000000 1.000000 
15.600000 13.000000 0.000000 1.000000 
16.900000 13.000000 0.000000 1.000000 
16.900000 11.700000 0.000000 1.000000 
15.600000 11.700000 0.000000 1.000000 
15.600000 10.400000 0.000000 1.000000 
16.900000 10.400000 0.000000 1.000000 
16.900000 9.100000 0.000000 1.000000  
15.600000 9.100000 0.000000 1.000000  
15.600000 7.800000 0.000000 1.000000 
16.900000 7.800000 0.000000 1.000000 
16.900000 6.500000 0.000000 1.000000 
15.600000 6.500000 0.000000 1.000000 
15.600000 5.200000 0.000000 1.000000 
16.900000 5.200000 0.000000 1.000000 
16.900000 3.900000 0.000000 1.000000 
15.600000 3.900000 0.000000 1.000000 
15.600000 2.600000 0.000000 1.000000 
16.900000 2.600000 0.000000 1.000000 
16.900000 1.300000 0.000000 1.000000 
15.600000 1.300000 0.000000 1.000000 
15.600000 0.000000 0.000000 1.000000 
16.900000 0.000000 0.000000 1.000000 
19.500000 19.500000 0.000000 1.000000  
18.200000 19.500000 0.000000 1.000000  
18.200000 18.200000 0.000000 1.000000  
19.500000 18.200000 0.000000 1.000000  
19.500000 16.900000 0.000000 1.000000  
18.200000 16.900000 0.000000 1.000000  
18.200000 15.600000 0.000000 1.000000  
19.500000 15.600000 0.000000 1.000000  
19.500000 14.300000 0.000000 1.000000  
18.200000 14.300000 0.000000 1.000000  
18.200000 13.000000 0.000000 1.000000  
19.500000 13.000000 0.000000 1.000000  
19.500000 11.700000 0.000000 1.000000  
18.200000 11.700000 0.000000 1.000000  
18.200000 10.400000 0.000000 1.000000  
19.500000 10.400000 0.000000 1.000000  
19.500000 9.100000 0.000000 1.000000   
18.200000 9.100000 0.000000 1.000000   
18.200000 7.800000 0.000000 1.000000   
19.500000 7.800000 0.000000 1.000000   
19.500000 6.500000 0.000000 1.000000   
18.200000 6.500000 0.000000 1.000000   
18.200000 5.200000 0.000000 1.000000   
19.500000 5.200000 0.000000 1.000000   
19.500000 3.900000 0.000000 1.000000   
18.200000 3.900000 0.000000 1.000000   
18.200000 2.600000 0.000000 1.000000   
19.500000 2.600000 0.000000 1.000000   
19.500000 1.300000 0.000000 1.000000   
18.200000 1.300000 0.000000 1.000000   
18.200000 0.000000 0.000000 1.000000   
19.500000 0.000000 0.000000 1.000000   


----------------------------------------------------------
>> model plane coordinates for the microsoft public images
>> suggested file name: model_microsoft.dat
>> format: [X Y Z 1]

0.000000 -0.500000 0.000000 1.000000 
0.500000 -0.500000 0.000000 1.000000 
0.500000 0.000000 0.000000 1.000000 
0.000000 0.000000 0.000000 1.000000 
0.888889 -0.500000 0.000000 1.000000 
1.388890 -0.500000 0.000000 1.000000 
1.388890 0.000000 0.000000 1.000000 
0.888889 0.000000 0.000000 1.000000 
1.777780 -0.500000 0.000000 1.000000 
2.277780 -0.500000 0.000000 1.000000 
2.277780 0.000000 0.000000 1.000000 
1.777780 0.000000 0.000000 1.000000 
2.666670 -0.500000 0.000000 1.000000 
3.166670 -0.500000 0.000000 1.000000 
3.166670 0.000000 0.000000 1.000000 
2.666670 0.000000 0.000000 1.000000 
3.555560 -0.500000 0.000000 1.000000 
4.055560 -0.500000 0.000000 1.000000 
4.055560 0.000000 0.000000 1.000000 
3.555560 0.000000 0.000000 1.000000 
4.444440 -0.500000 0.000000 1.000000 
4.944440 -0.500000 0.000000 1.000000 
4.944440 0.000000 0.000000 1.000000 
4.444440 0.000000 0.000000 1.000000 
5.333330 -0.500000 0.000000 1.000000 
5.833330 -0.500000 0.000000 1.000000 
5.833330 0.000000 0.000000 1.000000 
5.333330 0.000000 0.000000 1.000000 
6.222220 -0.500000 0.000000 1.000000 
6.722220 -0.500000 0.000000 1.000000 
6.722220 0.000000 0.000000 1.000000 
6.222220 0.000000 0.000000 1.000000 
0.000000 -1.388890 0.000000 1.000000 
0.500000 -1.388890 0.000000 1.000000 
0.500000 -0.888889 0.000000 1.000000 
0.000000 -0.888889 0.000000 1.000000 
0.888889 -1.388890 0.000000 1.000000 
1.388890 -1.388890 0.000000 1.000000 
1.388890 -0.888889 0.000000 1.000000 
0.888889 -0.888889 0.000000 1.000000 
1.777780 -1.388890 0.000000 1.000000 
2.277780 -1.388890 0.000000 1.000000 
2.277780 -0.888889 0.000000 1.000000 
1.777780 -0.888889 0.000000 1.000000 
2.666670 -1.388890 0.000000 1.000000 
3.166670 -1.388890 0.000000 1.000000 
3.166670 -0.888889 0.000000 1.000000 
2.666670 -0.888889 0.000000 1.000000 
3.555560 -1.388890 0.000000 1.000000 
4.055560 -1.388890 0.000000 1.000000 
4.055560 -0.888889 0.000000 1.000000 
3.555560 -0.888889 0.000000 1.000000 
4.444440 -1.388890 0.000000 1.000000 
4.944440 -1.388890 0.000000 1.000000 
4.944440 -0.888889 0.000000 1.000000 
4.444440 -0.888889 0.000000 1.000000 
5.333330 -1.388890 0.000000 1.000000 
5.833330 -1.388890 0.000000 1.000000 
5.833330 -0.888889 0.000000 1.000000 
5.333330 -0.888889 0.000000 1.000000 
6.222220 -1.388890 0.000000 1.000000 
6.722220 -1.388890 0.000000 1.000000 
6.722220 -0.888889 0.000000 1.000000 
6.222220 -0.888889 0.000000 1.000000 
0.000000 -2.277780 0.000000 1.000000 
0.500000 -2.277780 0.000000 1.000000 
0.500000 -1.777780 0.000000 1.000000 
0.000000 -1.777780 0.000000 1.000000 
0.888889 -2.277780 0.000000 1.000000 
1.388890 -2.277780 0.000000 1.000000 
1.388890 -1.777780 0.000000 1.000000 
0.888889 -1.777780 0.000000 1.000000 
1.777780 -2.277780 0.000000 1.000000 
2.277780 -2.277780 0.000000 1.000000 
2.277780 -1.777780 0.000000 1.000000 
1.777780 -1.777780 0.000000 1.000000 
2.666670 -2.277780 0.000000 1.000000 
3.166670 -2.277780 0.000000 1.000000 
3.166670 -1.777780 0.000000 1.000000 
2.666670 -1.777780 0.000000 1.000000 
3.555560 -2.277780 0.000000 1.000000 
4.055560 -2.277780 0.000000 1.000000 
4.055560 -1.777780 0.000000 1.000000 
3.555560 -1.777780 0.000000 1.000000 
4.444440 -2.277780 0.000000 1.000000 
4.944440 -2.277780 0.000000 1.000000 
4.944440 -1.777780 0.000000 1.000000 
4.444440 -1.777780 0.000000 1.000000 
5.333330 -2.277780 0.000000 1.000000 
5.833330 -2.277780 0.000000 1.000000 
5.833330 -1.777780 0.000000 1.000000 
5.333330 -1.777780 0.000000 1.000000 
6.222220 -2.277780 0.000000 1.000000 
6.722220 -2.277780 0.000000 1.000000 
6.722220 -1.777780 0.000000 1.000000 
6.222220 -1.777780 0.000000 1.000000 
0.000000 -3.166670 0.000000 1.000000 
0.500000 -3.166670 0.000000 1.000000 
0.500000 -2.666670 0.000000 1.000000 
0.000000 -2.666670 0.000000 1.000000 
0.888889 -3.166670 0.000000 1.000000 
1.388890 -3.166670 0.000000 1.000000 
1.388890 -2.666670 0.000000 1.000000 
0.888889 -2.666670 0.000000 1.000000 
1.777780 -3.166670 0.000000 1.000000 
2.277780 -3.166670 0.000000 1.000000 
2.277780 -2.666670 0.000000 1.000000 
1.777780 -2.666670 0.000000 1.000000 
2.666670 -3.166670 0.000000 1.000000 
3.166670 -3.166670 0.000000 1.000000 
3.166670 -2.666670 0.000000 1.000000 
2.666670 -2.666670 0.000000 1.000000 
3.555560 -3.166670 0.000000 1.000000 
4.055560 -3.166670 0.000000 1.000000 
4.055560 -2.666670 0.000000 1.000000 
3.555560 -2.666670 0.000000 1.000000 
4.444440 -3.166670 0.000000 1.000000 
4.944440 -3.166670 0.000000 1.000000 
4.944440 -2.666670 0.000000 1.000000 
4.444440 -2.666670 0.000000 1.000000 
5.333330 -3.166670 0.000000 1.000000 
5.833330 -3.166670 0.000000 1.000000 
5.833330 -2.666670 0.000000 1.000000 
5.333330 -2.666670 0.000000 1.000000 
6.222220 -3.166670 0.000000 1.000000 
6.722220 -3.166670 0.000000 1.000000 
6.722220 -2.666670 0.000000 1.000000 
6.222220 -2.666670 0.000000 1.000000 
0.000000 -4.055560 0.000000 1.000000 
0.500000 -4.055560 0.000000 1.000000 
0.500000 -3.555560 0.000000 1.000000 
0.000000 -3.555560 0.000000 1.000000 
0.888889 -4.055560 0.000000 1.000000 
1.388890 -4.055560 0.000000 1.000000 
1.388890 -3.555560 0.000000 1.000000 
0.888889 -3.555560 0.000000 1.000000 
1.777780 -4.055560 0.000000 1.000000 
2.277780 -4.055560 0.000000 1.000000 
2.277780 -3.555560 0.000000 1.000000 
1.777780 -3.555560 0.000000 1.000000 
2.666670 -4.055560 0.000000 1.000000 
3.166670 -4.055560 0.000000 1.000000 
3.166670 -3.555560 0.000000 1.000000 
2.666670 -3.555560 0.000000 1.000000 
3.555560 -4.055560 0.000000 1.000000 
4.055560 -4.055560 0.000000 1.000000 
4.055560 -3.555560 0.000000 1.000000 
3.555560 -3.555560 0.000000 1.000000 
4.444440 -4.055560 0.000000 1.000000 
4.944440 -4.055560 0.000000 1.000000 
4.944440 -3.555560 0.000000 1.000000 
4.444440 -3.555560 0.000000 1.000000 
5.333330 -4.055560 0.000000 1.000000 
5.833330 -4.055560 0.000000 1.000000 
5.833330 -3.555560 0.000000 1.000000 
5.333330 -3.555560 0.000000 1.000000 
6.222220 -4.055560 0.000000 1.000000 
6.722220 -4.055560 0.000000 1.000000 
6.722220 -3.555560 0.000000 1.000000 
6.222220 -3.555560 0.000000 1.000000 
0.000000 -4.944440 0.000000 1.000000 
0.500000 -4.944440 0.000000 1.000000 
0.500000 -4.444440 0.000000 1.000000 
0.000000 -4.444440 0.000000 1.000000 
0.888889 -4.944440 0.000000 1.000000 
1.388890 -4.944440 0.000000 1.000000 
1.388890 -4.444440 0.000000 1.000000 
0.888889 -4.444440 0.000000 1.000000 
1.777780 -4.944440 0.000000 1.000000 
2.277780 -4.944440 0.000000 1.000000 
2.277780 -4.444440 0.000000 1.000000 
1.777780 -4.444440 0.000000 1.000000 
2.666670 -4.944440 0.000000 1.000000 
3.166670 -4.944440 0.000000 1.000000 
3.166670 -4.444440 0.000000 1.000000 
2.666670 -4.444440 0.000000 1.000000 
3.555560 -4.944440 0.000000 1.000000 
4.055560 -4.944440 0.000000 1.000000 
4.055560 -4.444440 0.000000 1.000000 
3.555560 -4.444440 0.000000 1.000000 
4.444440 -4.944440 0.000000 1.000000 
4.944440 -4.944440 0.000000 1.000000 
4.944440 -4.444440 0.000000 1.000000 
4.444440 -4.444440 0.000000 1.000000 
5.333330 -4.944440 0.000000 1.000000 
5.833330 -4.944440 0.000000 1.000000 
5.833330 -4.444440 0.000000 1.000000 
5.333330 -4.444440 0.000000 1.000000 
6.222220 -4.944440 0.000000 1.000000 
6.722220 -4.944440 0.000000 1.000000 
6.722220 -4.444440 0.000000 1.000000 
6.222220 -4.444440 0.000000 1.000000 
0.000000 -5.833330 0.000000 1.000000 
0.500000 -5.833330 0.000000 1.000000 
0.500000 -5.333330 0.000000 1.000000 
0.000000 -5.333330 0.000000 1.000000 
0.888889 -5.833330 0.000000 1.000000 
1.388890 -5.833330 0.000000 1.000000 
1.388890 -5.333330 0.000000 1.000000 
0.888889 -5.333330 0.000000 1.000000 
1.777780 -5.833330 0.000000 1.000000 
2.277780 -5.833330 0.000000 1.000000 
2.277780 -5.333330 0.000000 1.000000 
1.777780 -5.333330 0.000000 1.000000 
2.666670 -5.833330 0.000000 1.000000 
3.166670 -5.833330 0.000000 1.000000 
3.166670 -5.333330 0.000000 1.000000 
2.666670 -5.333330 0.000000 1.000000 
3.555560 -5.833330 0.000000 1.000000 
4.055560 -5.833330 0.000000 1.000000 
4.055560 -5.333330 0.000000 1.000000 
3.555560 -5.333330 0.000000 1.000000 
4.444440 -5.833330 0.000000 1.000000 
4.944440 -5.833330 0.000000 1.000000 
4.944440 -5.333330 0.000000 1.000000 
4.444440 -5.333330 0.000000 1.000000 
5.333330 -5.833330 0.000000 1.000000 
5.833330 -5.833330 0.000000 1.000000 
5.833330 -5.333330 0.000000 1.000000 
5.333330 -5.333330 0.000000 1.000000 
6.222220 -5.833330 0.000000 1.000000 
6.722220 -5.833330 0.000000 1.000000 
6.722220 -5.333330 0.000000 1.000000 
6.222220 -5.333330 0.000000 1.000000 
0.000000 -6.722220 0.000000 1.000000 
0.500000 -6.722220 0.000000 1.000000 
0.500000 -6.222220 0.000000 1.000000 
0.000000 -6.222220 0.000000 1.000000 
0.888889 -6.722220 0.000000 1.000000 
1.388890 -6.722220 0.000000 1.000000 
1.388890 -6.222220 0.000000 1.000000 
0.888889 -6.222220 0.000000 1.000000 
1.777780 -6.722220 0.000000 1.000000 
2.277780 -6.722220 0.000000 1.000000 
2.277780 -6.222220 0.000000 1.000000 
1.777780 -6.222220 0.000000 1.000000 
2.666670 -6.722220 0.000000 1.000000 
3.166670 -6.722220 0.000000 1.000000 
3.166670 -6.222220 0.000000 1.000000 
2.666670 -6.222220 0.000000 1.000000 
3.555560 -6.722220 0.000000 1.000000 
4.055560 -6.722220 0.000000 1.000000 
4.055560 -6.222220 0.000000 1.000000 
3.555560 -6.222220 0.000000 1.000000 
4.444440 -6.722220 0.000000 1.000000 
4.944440 -6.722220 0.000000 1.000000 
4.944440 -6.222220 0.000000 1.000000 
4.444440 -6.222220 0.000000 1.000000 
5.333330 -6.722220 0.000000 1.000000 
5.833330 -6.722220 0.000000 1.000000 
5.833330 -6.222220 0.000000 1.000000 
5.333330 -6.222220 0.000000 1.000000 
6.222220 -6.722220 0.000000 1.000000 
6.722220 -6.722220 0.000000 1.000000 
6.722220 -6.222220 0.000000 1.000000 
6.222220 -6.222220 0.000000 1.000000 


------------------------------------------------------------------
>> initial values of the camera parameters of the microsoft camera
>> suggested file name: x0_microsoft.dat

871.445056
0.241949
300.767699
871.125179
220.868409
0.137101
-2.010101
2.564113
0.165282
0.599069
3.784858
-3.424924
-13.677890
-1.969614
0.221221
-1.160358
3.664502
-3.539214
-14.112309
2.927702
0.426830
0.231964
2.887453
-3.532203
-15.109825
0.497869
0.185532
2.668398
3.356339
-3.419831
-13.302770
-0.223349
0.171529
-2.722851
4.016719
-2.963400
-15.281465

------------------------------------------------------------------
>> initial values of the camera parameters of the desktop camera
>> suggested file name: x0_desktop.dat

350.066701
1.693062
200.051398
342.500985
100.396596
0.096819
-0.722239
1.951548
3.021778
-1.210565
-12.595135
12.137844
29.971698
-0.947619
2.747589
-0.917064
11.231952
-9.814802
-26.897440
-0.661305
2.709364
-0.595466
11.327582
-10.322926
-25.021939
-2.305494
2.949641
-2.242908
10.479429
-11.896591
-36.947650
-2.305650
2.929662
-2.233996
9.827907
-10.720766
-31.274570

------------------------------------------------------------------
>> initial values of the camera parameters of the ODIS camera
>> suggested file name: x0_odis.dat

320.249458
10.454189
164.735845
306.001053
85.252209
0.071494
-0.342866
-1.895570
2.830017
-1.951372
12.160668
-12.649359
-31.909590
-1.264084
2.947732
-1.292577
10.392917
-16.312094
-33.441166
-1.512979
2.786163
-1.539750
13.039019
-12.090324
-24.507743
-1.464201
2.816359
-1.478948
12.884153
-13.073228
-27.269630
-0.807507
2.592281
-0.744162
11.166401
-11.694156
-23.995925


---------------------------------------------------------------------------------
>> extracted feature locations for the microsoft public images (totally 5 images)
>> suggested file name: yd_microsoft.dat
>> format: [u v]

63.439209 405.576813
92.462700 407.455658
91.806366 438.657654
62.587246 436.288452
116.280357 409.178589
146.450272 410.923218
145.611542 442.558868
115.462128 440.290131
170.832703 412.460388
201.848740 414.366974
201.072830 446.178680
169.969482 444.042114
226.868469 415.866089
258.877502 417.222229
258.087982 449.416412
226.055374 447.650696
284.390503 418.525604
317.018188 419.987946
316.171295 452.370697
283.586121 450.938843
342.947357 420.868622
376.124542 422.317261
375.248627 454.835144
342.184052 453.616852
402.378662 423.039093
435.729553 424.209412
434.984222 456.888885
401.455353 455.969635
462.127441 424.698242
495.628601 425.547974
494.749542 458.474884
461.179932 457.662384
65.231232 349.690704
94.301834 351.125458
93.235077 382.381775
64.277870 380.542419
118.034561 352.384827
147.986816 354.015961
147.133484 385.582916
116.976395 383.783997
172.400162 355.221039
203.501587 356.652710
202.567062 388.578400
171.429596 386.883820
228.376328 357.917816
260.485443 358.967804
259.600067 391.313690
227.642075 389.682434
285.959991 360.103180
318.575775 361.126556
317.741119 393.937683
285.095581 392.338013
344.494598 362.029541
377.550995 363.067993
376.881042 395.916565
343.807922 394.745026
403.845978 363.760773
437.175323 364.780365
436.511444 397.648224
402.986542 396.671814
463.492065 365.137604
496.969086 365.942688
496.293610 398.904083
462.788574 398.343048
67.418526 293.996643
96.299667 294.867096
95.218803 326.152710
66.209427 324.601501
119.979752 295.996979
149.980469 296.823425
148.862289 328.577820
118.841545 327.200897
174.323868 297.933716
205.324402 298.819489
204.263885 330.855164
173.126053 329.670532
230.183807 299.789215
262.217285 300.677429
261.145233 332.795898
229.288422 331.948090
287.561157 301.407501
320.147522 302.367157
319.202759 334.834747
286.643890 333.972137
346.013092 302.861572
379.067749 303.795746
378.333954 336.580597
345.218262 335.843231
405.069153 304.396118
438.417175 304.996887
437.855469 338.003784
404.450684 337.405914
464.570496 305.554382
497.945251 306.280151
497.437164 339.249878
464.098785 338.631744
70.142235 238.369415
98.861145 238.841309
97.389130 269.817352
68.530144 268.850342
122.323524 239.496460
152.239426 240.196884
150.872604 271.627167
121.080444 270.378693
176.464905 240.621826
207.367279 241.247543
206.276154 273.104065
175.216675 272.157257
232.114822 241.934357
263.930023 242.528702
262.871063 274.630768
231.089951 273.811279
289.238464 242.957291
321.533752 243.660049
320.732574 276.090088
288.279449 275.393707
347.435120 244.168732
380.297272 244.684219
379.620300 277.514343
346.614410 276.630829
406.224579 245.032059
439.324554 245.783203
438.959564 278.554810
405.756287 278.035980
465.523102 246.177521
498.632629 246.720001
498.412964 279.658386
465.049011 279.012299
72.989105 183.322922
101.574631 183.491989
100.098572 214.107040
71.436424 213.407700
125.084625 183.745529
154.688889 183.956940
153.355438 214.870346
123.507515 214.245331
178.697937 184.175888
209.385468 184.414993
208.326324 215.816864
177.560257 215.387497
234.154587 184.679245
265.644104 184.825348
264.696777 216.633438
233.038361 216.133865
290.899902 185.183212
322.961304 185.565109
322.249237 217.591232
289.954193 217.065216
348.604279 185.891235
381.216187 186.336441
380.841614 218.488907
347.974274 218.147278
407.100372 186.578079
439.992554 186.938660
439.779419 219.439346
406.665619 219.011353
465.974915 187.312210
498.809235 187.891235
498.814209 220.345322
465.813232 219.981644
76.167107 129.063400
104.585297 128.842575
102.882698 158.956421
74.543839 158.749268
127.841309 128.693390
157.294647 128.571487
155.845673 158.969757
126.319626 158.922195
181.255630 128.483826
211.563248 128.380554
210.512573 159.192825
179.854904 158.934982
236.233658 128.402283
267.372894 128.379013
266.466125 159.567993
235.039139 159.284943
292.458862 128.450439
324.202179 128.499832
323.683044 159.904770
291.561066 159.710510
349.691589 128.566788
382.085663 128.743912
381.695740 160.413910
349.192261 160.226578
407.612579 128.871765
440.213867 129.248734
440.246674 161.119904
407.454163 160.761642
465.957520 129.547623
498.519165 130.015442
498.850464 161.909286
466.014496 161.502930
79.510864 76.192947
107.727608 75.412453
105.937759 104.786087
77.716469 105.204842
130.723328 74.897255
159.797653 74.441490
158.557983 104.183868
129.170929 104.503731
183.588440 74.103348
213.766357 73.595634
212.507416 103.752388
182.359558 103.983131
238.073654 73.316299
268.955414 72.951195
268.093567 103.402992
237.049179 103.499092
293.835266 72.829063
325.209106 72.685349
324.712463 103.333511
292.949036 103.309097
350.472076 72.610046
382.341034 72.628845
382.112305 103.527275
350.008759 103.489746
407.677185 72.680229
439.879974 72.813011
440.164459 103.965057
407.661621 103.738152
465.472748 72.994301
497.635132 73.462532
498.153076 104.467880
465.765594 104.182938
83.911247 24.449610
111.790054 23.257341
109.299805 51.892921
81.342178 52.445786
134.630630 22.615818
163.494415 21.671251
161.557480 50.499851
132.431503 51.212177
187.124924 20.955050
216.675217 20.304119
215.043869 49.460075
185.001877 50.021275
240.916595 19.803724
271.330872 19.128263
269.908325 48.587318
239.206970 48.997852
295.994843 18.781118
326.993317 18.468969
325.808716 48.099487
294.532623 48.457493
351.920990 18.261301
383.418488 18.068384
382.667755 47.952648
350.917297 48.047573
408.526093 17.991287
440.323120 18.119724
440.008881 48.063686
407.880188 48.206852
465.656219 18.207516
497.268005 18.385334
497.388733 48.524780
465.389374 48.307400
74.951736 409.092682
104.312599 410.826324
106.060486 438.709900
77.004288 436.942535
127.822517 412.204193
157.947189 413.670746
159.231354 442.012604
129.463974 439.998596
181.842957 414.987549
212.701126 416.543304
213.471146 444.744751
183.114548 443.227844
237.121033 417.617645
268.558258 418.852661
268.815063 447.177246
237.807877 445.950165
293.187622 419.836945
325.018036 420.874054
324.677124 449.397736
293.212646 448.258911
349.919495 421.592590
382.123260 422.548370
380.975830 451.042419
349.402222 450.212585
406.998383 422.984711
439.096497 423.769745
437.518311 452.392548
405.727844 451.848633
464.003876 424.132721
495.920258 424.654785
493.781372 453.283630
462.170959 452.742493
71.295135 357.694275
101.132942 358.962250
102.808502 388.215851
73.305733 386.476746
124.858765 360.147003
155.619980 361.612793
156.783813 390.905182
126.517380 389.517242
179.863174 362.631012
211.282730 363.962799
212.125397 393.554840
181.019150 392.035583
236.167297 364.812592
268.194489 365.959045
268.303833 395.798584
236.646820 394.432129
293.277374 366.851898
325.722687 367.978394
325.372040 397.786926
293.245697 396.518921
351.082397 368.493866
383.847565 369.286163
382.760864 399.071167
350.574036 398.430786
409.237366 369.894684
441.876099 370.621185
440.320038 400.430908
407.951691 399.914612
467.225281 370.861145
499.695953 371.467834
497.602112 401.296051
465.465546 400.854523
67.869904 304.158539
98.128853 305.331970
99.778191 335.666168
69.788071 333.999786
122.243492 306.276276
153.426086 307.361938
154.624557 338.047241
123.688362 336.529846
178.052444 308.273285
210.042831 309.286652
210.806564 340.166138
179.104309 338.766846
235.251617 310.251007
267.899506 311.006927
267.981232 342.104858
235.767685 340.979797
293.342194 311.850830
326.410797 312.701080
325.993744 343.788025
293.320374 342.768921
352.244690 313.227234
385.521423 314.104858
384.500885 345.123749
351.586884 344.410645
411.288391 314.508484
444.548187 315.134033
443.133484 346.349518
410.186859 345.823975
470.257721 315.659088
503.270782 316.226868
501.380524 347.187439
468.703491 346.756042
64.755554 249.006226
95.487274 249.900238
96.778534 280.953156
66.502853 279.939972
119.766380 250.438873
151.406677 251.249222
152.625031 282.887085
121.166466 281.850769
176.429718 251.974014
208.958954 252.741653
209.615601 284.599640
177.336044 283.647919
234.507095 253.355026
267.594788 254.157196
267.756348 286.213837
234.881607 285.354309
293.509674 254.656189
327.061371 255.410477
326.711456 287.698486
293.468506 286.798279
353.261536 256.004150
387.106964 256.660187
386.154999 288.934601
352.730835 288.290100
413.247101 257.070953
447.069244 257.783600
445.735596 290.076111
412.294891 289.536682
473.264648 258.251709
506.677856 258.855072
504.931580 290.956116
471.695282 290.481720
62.058884 192.355103
92.973572 192.625702
94.423988 224.783340
63.532421 223.940262
117.733910 193.025391
149.694351 193.498871
150.775345 226.016785
118.827766 225.382965
175.036789 193.942657
207.889511 194.431290
208.481949 227.196747
175.884415 226.453293
233.843918 194.755524
267.377747 195.387405
267.544312 228.321808
234.337799 227.700714
293.735382 195.803513
327.697052 196.471176
327.388977 229.529114
293.650085 228.811081
354.298706 196.781479
388.484955 197.494614
387.793701 230.658112
353.800049 230.144623
415.076508 197.924454
449.330841 198.606628
448.153961 231.783981
414.248444 231.308380
475.939758 198.981842
509.757446 199.788300
508.153290 232.811707
474.506348 232.314362
59.421726 134.179092
90.795631 134.168289
92.043938 166.993179
60.793304 166.691864
115.773727 134.204285
148.158752 134.354706
149.077713 167.601913
116.772522 167.287491
173.787643 134.430756
207.057816 134.651184
207.550415 168.243286
174.490524 167.808853
233.177765 134.798157
267.180084 135.159210
267.347290 168.947647
233.559982 168.493988
293.838867 135.485291
328.135681 135.895706
327.935059 169.864899
293.764648 169.370178
355.045105 136.276566
389.640472 136.797516
389.077972 170.712692
354.707184 170.280746
416.526611 137.152924
451.247925 137.933868
450.317688 171.951141
415.907623 171.382355
478.094543 138.374786
512.394348 139.075134
511.046936 173.037735
476.957336 172.380554
57.381599 75.064659
88.833511 74.615540
89.930420 108.047058
58.285564 108.057007
114.069687 74.485878
146.692551 74.182388
147.498749 107.938606
114.977547 107.870735
172.486404 74.132027
205.981125 73.911415
206.656708 108.023445
173.179474 108.023811
232.540283 73.974113
266.810730 73.983231
267.018616 108.252174
232.911102 108.028946
293.774811 74.149536
328.325043 74.441841
328.272247 108.788033
293.769958 108.415276
355.602539 74.581627
390.799835 75.109550
389.505249 109.724472
355.378021 109.156227
417.709808 75.505051
452.563354 76.156525
451.957642 110.670357
417.128601 110.138039
479.761627 76.687393
514.335083 77.590462
513.428589 111.980499
478.926941 111.296623
56.319000 15.145508
88.168007 14.456765
88.374641 48.071198
56.481071 48.770355
113.576729 13.862935
146.579407 13.420609
146.518661 47.317802
113.716995 47.721104
172.640259 12.563609
206.367279 12.938007
206.039246 46.692608
172.361572 47.316280
233.092102 12.318481
267.552032 12.170728
266.952972 46.534626
232.605927 46.534538
294.595367 11.997888
329.523010 12.112134
328.728210 46.684757
293.895538 46.853470
356.913086 12.395679
392.119049 12.489432
391.034180 47.412132
356.033447 47.046268
419.550842 13.012494
454.741425 13.561539
453.389465 48.449963
418.345886 47.949284
481.996002 14.223577
516.843933 14.980006
515.386719 49.828354
480.633575 49.122784
137.228256 394.363373
160.187943 397.097443
159.347305 425.129272
136.298538 421.957703
180.169128 399.380859
204.862930 402.062683
203.726761 431.016846
179.184875 427.735901
225.751038 404.363007
251.928253 407.179565
250.965378 436.942322
224.628372 433.544800
274.063660 409.508270
301.845703 412.272217
300.855835 442.761078
272.846924 439.603302
325.082581 414.417328
354.563873 417.325500
353.401611 448.654358
323.786072 445.541046
378.983887 419.444458
410.060486 422.203979
408.851166 454.384827
377.667175 451.268311
435.367218 424.310699
468.096924 426.891052
466.950073 460.165405
434.200745 456.943726
494.467468 428.932861
528.540710 431.579041
527.473022 465.599121
493.312256 462.416687
139.231277 343.828827
162.406082 345.563721
161.044128 373.788696
138.126144 371.376617
182.095612 347.343292
206.842453 349.115784
205.564468 378.229706
181.016159 375.716034
227.771835 350.759521
253.965332 352.824158
252.955505 382.689453
226.476913 380.011017
276.005585 354.343781
303.935028 356.429321
302.827911 387.032410
274.887054 384.577301
327.097687 358.002502
356.560181 359.785889
355.525391 391.346985
325.833771 389.066498
380.803223 361.385834
411.970184 363.322906
411.033539 395.676636
379.821167 393.444397
437.316132 364.683868
470.052826 366.765015
468.852966 399.862518
436.437744 397.640961
496.525940 368.108704
530.378052 369.805084
529.475952 403.867523
495.426819 401.718445
141.468613 293.074219
164.580734 294.202789
163.327835 322.420532
140.211243 320.658417
184.299728 295.095734
209.064102 296.296478
207.723587 325.315308
183.103088 323.574951
229.831085 297.153992
255.991333 298.359314
255.062225 328.284821
228.667419 326.465393
278.015076 299.263916
305.956573 300.513428
304.889709 331.086639
277.000214 329.540588
329.059662 301.176483
358.545624 302.591309
357.595001 334.084167
328.015411 332.355865
382.756836 303.244080
413.892700 304.505676
412.954407 336.789795
381.791565 335.385101
439.107666 305.092773
471.749756 306.424988
470.999390 339.442200
438.325073 338.116119
498.203186 306.954987
531.929443 308.204315
531.272949 342.211578
497.289368 340.690735
144.026901 242.671875
166.969498 242.799057
165.680237 270.861908
142.580399 270.012695
186.770264 243.144669
211.278748 243.389099
210.115417 272.421600
185.389709 271.452667
231.984055 243.849808
258.209656 244.094666
257.186951 273.855743
230.939911 272.859741
280.153992 244.455231
307.966431 244.673965
306.869385 275.101715
279.082184 274.313080
331.011810 244.850525
360.318604 245.115860
359.465118 276.525421
330.015076 275.909637
384.495667 245.327835
415.409729 245.684464
414.721161 278.060150
383.666595 277.224976
440.685547 245.909943
473.106628 246.234451
472.496643 279.100281
439.995300 278.465332
499.379517 246.370834
533.014404 246.646255
532.620117 280.300385
498.828217 279.829895
146.620056 192.635696
169.668472 192.142487
168.140884 219.875717
145.296921 219.636292
189.199982 191.813782
213.741516 191.047531
212.412964 219.807449
187.951004 219.689407
234.479935 190.886520
260.438904 190.475983
259.220764 219.782089
233.099091 219.745438
282.404785 190.165634
309.925964 189.455856
308.855377 219.553482
281.113159 219.642899
332.872559 188.973175
362.026520 188.554153
361.232056 219.432495
331.963074 219.607727
386.045227 188.210892
416.802155 187.614059
416.265991 219.391281
385.379211 219.516068
441.988739 187.079285
474.017761 186.643143
473.588837 219.229691
441.352783 219.445084
500.288116 186.293518
533.494385 185.846268
533.333069 219.010452
499.951324 219.265610
149.544464 143.239944
172.075363 142.127106
170.908096 169.347336
147.982437 169.898621
192.026978 140.953262
216.180801 139.895218
214.736954 167.692719
190.396423 168.664474
236.826004 138.813599
262.579132 137.444107
261.468658 166.118561
235.677872 166.805466
284.465973 136.548920
311.816071 135.002853
310.683716 164.549469
283.341522 165.413284
334.505798 134.128922
363.473572 132.613770
362.797699 163.063278
333.789093 164.007629
387.368835 131.660812
417.818512 130.372192
417.282867 161.675964
386.794525 162.509872
442.624298 129.350372
474.538208 128.221893
474.380066 160.183334
442.314575 160.962418
500.516693 127.098488
533.357788 126.128609
533.570496 158.583588
500.416779 159.522171
152.694107 94.761353
174.912720 92.782059
173.442841 119.434784
150.786316 120.831985
194.468536 91.274979
218.329132 89.228920
217.253586 116.403473
193.179520 118.062302
239.100311 87.444923
264.399750 85.672684
263.546387 113.622459
237.870605 115.096184
286.173401 83.875053
313.364502 81.910919
312.406067 110.580673
285.348328 112.281631
335.896240 80.306946
364.574066 78.157654
363.907806 107.807037
335.292816 109.385956
388.299377 76.653305
418.206512 74.506607
418.010895 105.007683
387.817810 106.631058
443.047058 72.989311
474.338593 71.146912
474.491943 102.110054
442.862671 103.790649
500.151062 69.487495
532.651428 67.794563
533.064148 99.463272
500.311279 100.967979
155.543533 47.177334
177.976761 44.721699
176.010498 70.454170
153.619415 72.771019
197.384750 42.563210
221.212158 39.784737
219.697006 66.305481
195.794174 68.586159
241.706711 37.593700
267.025604 34.873489
265.411072 62.107712
240.194199 64.451790
288.401520 32.778946
315.324799 29.950054
314.005005 57.907043
287.191376 60.250076
337.764893 27.740387
366.004395 25.151924
364.995697 53.708801
336.705139 56.189533
389.582275 22.957895
419.278595 20.239300
418.527283 49.640305
388.675140 51.997932
443.874298 18.171841
474.849426 15.582173
474.417877 45.597824
443.240295 47.966911
500.496674 13.507184
532.563843 11.025373
532.476990 41.622562
500.069855 43.985950
84.044434 410.127563
116.300179 410.564026
115.787613 442.333069
83.630089 441.912048
141.726974 411.032013
173.669662 411.301392
173.224701 442.874512
141.254654 442.564514
198.841599 411.611511
230.482300 411.662537
230.001495 442.814514
198.358749 442.922211
255.290482 411.764130
286.571014 411.818390
286.105225 442.579620
254.924835 442.812408
310.856384 411.531708
341.453857 411.130859
340.980713 441.901794
310.327850 442.372437
365.141541 410.846893
395.118134 410.495758
394.546570 440.752014
364.757568 441.490173
418.123352 410.074951
447.123352 409.407806
446.665955 439.346863
417.643738 440.248047
469.447113 408.822357
497.406311 408.229126
496.965454 437.492554
469.039886 438.573242
85.379532 352.691162
117.436844 353.306580
116.793152 385.377960
84.693588 384.483765
142.753204 353.882233
174.820541 354.501923
174.174850 386.136932
142.141495 385.679535
199.950317 354.841858
231.561813 355.094482
231.033859 386.568207
199.297852 386.349518
256.341553 355.463074
287.634216 355.702301
286.941803 386.699036
255.815872 386.666199
311.848785 355.866364
342.439697 355.982788
341.874084 386.543762
311.371704 386.713959
366.125244 355.922760
395.975189 355.892487
395.561218 386.207092
365.731598 386.557861
418.994965 355.723083
447.891632 355.630524
447.510437 385.582184
418.516785 386.043671
470.198608 355.321136
498.117126 355.065308
497.774933 384.487427
469.800842 385.141785
87.040764 295.271759
119.007217 296.097443
118.195976 328.014832
86.125778 327.177460
144.219315 296.716248
176.238861 297.427338
175.280853 329.134186
143.514648 328.430115
201.176880 298.108521
232.915939 298.638733
232.090576 330.156891
200.430756 329.697693
257.428406 299.147644
288.632019 299.713623
288.005798 330.775299
256.916962 330.392914
312.818481 300.117615
343.315308 300.535126
342.873291 331.340088
312.303009 331.120514
366.941559 300.718292
396.718628 301.128876
396.331116 331.602448
366.552063 331.581390
419.644196 301.302521
448.572815 301.698120
448.248413 331.658142
419.358215 331.748535
470.767578 301.806427
498.592163 302.118317
498.389130 331.490173
470.562775 331.673950
89.061737 238.142593
120.923615 238.937866
119.852455 270.657928
87.942894 269.877167
145.964386 239.866531
177.803741 240.676331
176.835205 272.234741
145.059830 271.491058
202.599426 241.445724
234.070053 242.376938
233.465958 273.765656
201.825409 272.746307
258.668671 242.933487
289.692291 243.955704
289.111359 274.817657
258.044434 274.242828
313.739014 244.509857
344.143951 245.293182
343.684113 276.010101
313.299530 275.506744
367.723389 245.960449
397.328125 246.738403
397.002045 276.947968
367.321716 276.464905
420.113037 247.156021
448.876678 248.033585
448.749695 277.822876
419.902252 277.416626
471.057648 248.432037
498.694641 249.101471
498.679535 278.386871
470.918945 278.174927
91.450157 181.508621
123.208069 182.568512
121.872620 213.999207
90.149818 212.708817
148.045761 183.504089
179.631409 184.564804
178.553421 215.832336
146.941910 214.535934
204.282288 185.488922
235.499542 186.563385
234.817947 217.565887
203.448639 216.417999
259.992218 187.528641
290.753540 188.616745
290.193115 219.207733
259.276123 218.267456
314.741516 189.527039
344.875671 190.716095
344.523712 220.855606
314.257935 220.115768
368.304199 191.562469
397.703735 192.757584
397.603912 222.596085
368.018585 221.834335
420.402313 193.622406
448.948853 194.772186
448.998840 224.248322
420.263702 223.456299
471.024200 195.603668
498.494690 196.818405
498.626678 225.764954
471.080627 224.933182
94.221100 125.837997
125.566925 126.886414
124.213188 157.899155
92.699730 156.463013
150.383011 128.003937
181.599503 129.177032
180.445160 159.973328
149.009644 158.675568
206.026276 130.281723
237.065475 131.607956
236.278976 162.157166
205.164032 160.732208
261.319641 132.647278
291.790680 134.293274
291.281891 164.381348
260.531921 163.056458
315.513153 135.326523
345.485657 136.849442
345.138428 166.565399
315.190857 165.449966
368.672333 138.040817
397.868866 139.468216
397.831970 168.850586
368.509613 167.741074
420.437164 140.616608
448.763367 142.384186
448.965973 171.236496
420.484680 170.068527
470.691101 143.518799
497.870789 145.056213
498.296509 173.597916
470.906494 172.320740
97.092812 71.242928
128.106125 72.587753
126.654449 102.686966
95.338142 101.500465
152.532913 73.763786
183.453262 75.057533
182.492874 105.049385
151.325592 103.815392
207.789032 76.263603
238.387711 77.982620
237.738525 107.716339
206.807053 106.166695
262.388580 79.263069
292.659790 80.961319
292.194946 110.406784
261.818756 108.760429
316.226959 82.254646
345.753540 84.152504
345.672302 113.160156
315.880798 111.712540
368.833649 85.587852
397.674469 87.382500
397.794586 116.239388
368.743683 114.561462
420.064606 88.860939
448.113007 90.922180
448.518036 119.176575
420.284851 117.611992
469.810028 92.323898
496.847321 94.445251
497.455353 122.367714
470.357941 120.629936
101.009705 18.103363
131.648300 19.554014
129.501434 48.809956
98.505173 47.382839
155.895523 20.719961
186.337418 22.480272
184.732162 51.603870
153.767548 49.927135
210.398254 23.827581
240.466827 25.496166
239.251831 54.468513
208.679199 52.769836
264.165070 27.051830
294.008209 29.014009
293.049377 57.527191
263.112640 55.890099
317.292633 30.574772
346.357208 32.711082
345.933105 60.917351
316.466187 59.249619
369.275543 34.336037
397.649200 36.550728
397.576965 64.572594
368.923584 62.559242
419.853851 38.233086
447.475983 40.649113
447.772797 68.318481
419.827240 66.260460
469.081543 42.382011
495.749359 44.824566
496.306763 72.037155
469.356964 69.999184
78.691521 361.274658
106.283195 366.189301
101.643311 392.871124
74.053513 387.976715
128.294403 369.938660
155.945251 374.833832
150.957947 401.318542
123.624504 396.611237
177.638290 378.491638
204.892365 383.125702
199.910828 409.281525
172.762787 404.789520
226.483124 386.645447
253.427261 391.056427
248.224075 416.953186
221.419800 412.733398
274.512054 394.240173
300.980560 398.666443
295.729370 424.232239
269.389496 420.252441
321.776855 401.633942
347.791504 405.564331
342.321869 431.004547
316.413635 427.305725
368.008453 408.562317
393.291260 412.389374
387.864380 437.418335
362.538727 433.917389
413.009216 415.053040
437.594482 418.662659
432.084808 443.278534
407.498505 440.041504
87.275093 312.358276
115.144867 317.423523
110.172653 344.657288
82.405319 339.661041
137.135605 321.433319
164.853821 326.512604
159.809235 353.451630
132.191345 348.645721
186.719315 330.299622
214.190552 335.165039
209.052994 361.950317
181.621490 357.165405
235.757050 338.893188
262.903595 343.510803
257.603760 370.014496
230.580765 365.483337
284.089966 347.038727
310.674835 351.597351
305.316803 377.696686
278.765289 373.491302
331.479980 354.818909
357.564880 359.264282
352.096680 385.066895
326.097107 381.055145
377.790161 362.346985
403.236115 366.567871
397.720459 392.053894
372.383270 388.180267
422.955292 369.557861
447.661591 373.374725
442.073944 398.586670
417.444092 394.911346
96.227226 262.828461
124.219025 268.184540
119.144730 295.650513
91.272308 290.485779
146.326675 272.162231
174.183731 277.484955
168.976227 304.859467
141.113968 299.738739
196.076614 281.461792
223.635925 286.557495
218.394608 313.626312
190.858078 308.701080
245.301559 290.517395
272.567505 295.400055
267.138031 322.194489
240.025818 317.417969
293.705139 299.142517
320.493164 303.907990
314.970978 330.450134
288.371796 325.936005
341.271667 307.520050
367.454346 312.146729
361.898956 338.408234
335.790527 334.038422
387.613983 315.573120
413.176300 320.004181
407.677460 345.975037
382.191803 341.774139
432.853790 323.335815
457.573578 327.602112
452.019531 353.160614
427.332306 349.125885
105.769875 212.943802
133.863419 218.324371
128.502747 246.124527
100.355232 240.917572
155.907257 222.583862
183.783401 228.012512
178.352341 255.565720
150.593506 250.178665
205.747543 232.075134
233.364120 237.426712
228.001144 264.857422
200.252411 259.608490
255.014481 241.453430
282.298859 246.649704
276.853851 273.875427
249.571289 268.786499
303.524902 250.658981
330.256866 255.789627
324.765137 282.550995
298.058960 277.756439
351.160614 259.639221
377.304016 264.479401
371.729340 291.236816
345.582886 286.277710
397.524597 268.231079
422.958191 273.106537
417.539276 299.291443
391.945007 294.705200
442.674957 276.607849
467.319000 281.434204
461.970490 307.056824
437.271454 302.721985
115.555161 162.776321
143.653091 168.226486
138.230835 196.285126
110.022964 190.540665
165.723969 172.682449
193.709961 178.195816
188.155136 205.960022
160.307007 200.336853
215.581161 182.509293
243.159485 187.989273
237.742630 215.563187
210.076233 210.073898
264.847168 192.255737
292.096344 197.758942
286.702271 224.695313
259.417023 219.565353
313.279724 201.977463
340.191162 207.290787
334.575378 234.184235
307.893951 229.166122
360.920471 211.402374
387.013947 216.692780
381.667969 243.348648
355.388794 238.281754
407.274780 220.574966
432.705688 225.894485
427.350677 252.119995
401.842682 247.272247
452.432831 229.701370
477.031555 234.792099
471.723175 260.609406
447.013275 255.920242
125.500092 112.397041
153.581268 118.160179
148.075089 146.223236
119.934692 140.375824
175.750046 122.592537
203.721970 128.355530
198.107040 156.299622
170.172775 150.382751
225.548370 132.813461
253.200317 138.569412
247.657150 166.178772
220.025208 160.386078
274.816498 143.001755
301.998901 148.782104
296.530426 175.943115
269.245758 170.442352
323.221008 153.101929
349.920624 158.777435
344.443604 185.783249
317.757629 180.375381
370.741699 163.092804
396.821716 168.737076
391.356476 195.437225
365.192108 190.107117
416.957886 172.937729
442.330627 178.514374
437.021484 204.888824
411.572601 199.624115
461.942505 182.627258
486.461273 188.070450
481.292206 214.016769
456.669800 208.823013
135.595001 62.454380
163.557785 68.274399
158.022278 96.182671
129.818008 90.329460
185.624084 72.853828
213.465469 78.760284
208.089066 106.488411
179.998840 100.688583
235.340118 83.374306
263.004089 89.312523
257.547424 116.793304
229.849472 110.925858
284.469177 93.907349
311.657806 99.879463
306.293610 127.030983
279.156830 121.205841
332.833099 104.507080
359.388184 110.494637
354.201141 137.326477
327.530090 131.572479
380.192230 114.968452
406.206879 120.984398
400.972809 147.525894
374.898376 141.838791
426.349365 125.444328
451.590973 131.297318
446.508667 157.575211
421.135040 151.933609
471.225006 135.735245
495.626495 141.501251
490.618896 167.305206
466.091278 161.895798
146.815720 12.912322
174.612442 18.867769
168.317902 46.498604
140.368408 40.374649
196.408081 23.499184
223.979721 29.617184
218.139481 56.992107
190.163223 51.016956
245.617477 34.310230
272.849915 40.553669
267.216370 67.601379
239.737885 61.574928
294.343536 45.314182
321.219910 51.472664
315.789215 78.343445
288.720245 72.366463
342.296814 56.305965
368.653229 62.493092
363.540863 89.000130
336.927307 83.188339
389.364838 67.310905
415.130157 73.474983
410.215149 99.788383
384.223999 93.813522
435.317474 78.147766
460.368195 84.459312
455.595856 110.381905
430.276886 104.560974
479.968323 89.107132
504.211639 95.199150
499.574219 120.813789
475.144714 115.055481


---------------------------------------------------------------------------------
>> extracted feature locations for the microsoft Desktop images (totally 5 images)
>> suggested file name: yd_desktop.dat
>> format: [u v]

74.796051 27.942106
61.450264 28.912706
60.696678 40.216541
72.721313 39.560654
72.911064 52.289162
59.878212 52.921055
57.355392 64.564842
70.548286 65.284447
70.192551 78.763977
57.000000 79.363640
57.000000 92.000000
69.590912 92.000000
68.623245 105.711456
55.156025 106.446030
55.154644 120.265694
69.255669 119.624741
68.271561 135.000000
55.227276 135.000000
54.199306 149.000000
68.075760 149.000000
68.666672 164.000000
55.000000 164.000000
55.000000 177.833328
69.198715 177.833328
69.599174 192.181824
55.542149 192.181824
56.672726 206.000000
70.227272 206.000000
70.493645 221.278183
57.364063 220.005005
58.491074 233.287613
71.696999 233.687790
101.204376 26.166668
87.000000 26.166668
87.000000 38.166668
99.696892 37.678326
99.264183 50.823177
85.882813 51.337845
84.429283 63.796673
98.588943 63.202564
97.599518 76.189171
83.709229 78.335846
84.410324 91.189354
98.257133 90.656784
97.635529 105.544861
83.000000 106.363632
83.000000 119.833328
97.185890 119.833328
97.000000 135.000000
83.000000 135.000000
83.000000 149.000000
97.000000 149.000000
97.597900 164.153839
82.734261 164.153839
83.402092 178.846146
98.265732 178.846146
98.065460 193.447067
83.595299 193.548264
84.800003 206.799988
99.141655 208.103775
98.599998 222.000000
85.772728 222.000000
86.375259 235.255661
100.890167 234.595901
128.254532 25.000000
114.444450 25.000000
113.669693 36.621349
127.586136 37.253914
128.332489 50.346127
114.000000 49.794876
114.000008 62.196968
127.558228 61.959934
127.212639 76.103371
113.000000 77.296043
113.000000 90.000000
126.969696 90.000008
127.000000 105.000000
113.000000 105.000000
113.000000 119.000000
127.000000 119.000000
127.933250 134.012817
113.000000 134.423065
113.000000 149.000000
127.566429 149.000000
127.651146 163.596664
112.780899 164.636536
113.342201 179.230423
128.230423 178.657806
127.892311 194.153854
113.734268 194.153854
114.374054 208.229187
129.609146 207.643234
128.627701 222.809204
114.218704 223.363388
116.178696 236.299347
129.208588 235.588623
156.000000 24.015150
142.674301 25.179985
143.142685 36.220787
156.000000 35.636368
156.239380 48.761845
143.000000 49.363636
143.000000 61.590912
157.009018 60.856171
157.000000 76.000000
143.000000 76.000000
143.000000 89.000000
157.000000 89.000000
157.352051 103.617584
142.780899 104.636543
143.348846 119.403336
158.382431 118.352043
158.000000 133.813202
143.000000 134.307709
143.000000 148.846146
158.000000 148.846146
158.829788 163.762970
143.705566 164.344681
144.269226 179.000000
158.828262 179.000000
159.000000 194.142853
143.733765 194.142868
144.363647 208.000000
159.000000 208.000000
159.500931 222.775620
144.667511 223.346146
145.500000 235.833344
159.975754 235.833344
183.439667 23.721470
171.000000 24.399998
171.000000 35.000000
184.533340 35.000000
185.599991 49.000000
171.745453 49.000000
172.413849 61.253922
186.234116 60.625725
186.656784 74.742874
173.000000 75.363640
172.999985 88.692299
187.211319 89.160812
188.000000 103.813179
172.435608 104.326294
173.927277 118.000000
188.000000 118.000000
188.646713 132.480896
173.790390 133.883423
174.342194 148.230438
189.230438 147.657806
189.590744 162.996246
175.000000 164.038452
175.000000 178.186813
190.258362 177.683777
189.612915 192.484100
174.767532 193.885590
175.371582 207.174545
190.258347 206.683777
190.345291 222.153839
175.177780 222.153854
175.176483 235.198364
189.512421 234.646988
211.565033 25.142275
198.709335 23.973576
199.421539 34.656502
212.277222 35.825199
213.599991 49.000000
200.818176 49.000000
201.363632 61.000000
214.254532 61.000000
215.656784 74.742874
201.163940 75.401634
203.636353 89.000000
216.205139 89.000000
217.612564 103.476440
203.233368 104.029488
204.497528 118.409409
218.212006 116.663925
218.666672 133.000000
205.000000 133.000000
205.000000 147.205124
219.192032 146.659286
219.817139 161.937134
204.965500 163.079575
205.665863 177.242462
219.815659 176.599289
219.616302 191.558655
205.594650 192.705887
205.840210 206.211273
220.257141 205.656784
219.228226 219.979263
205.482574 221.228851
205.043793 233.295639
218.641647 232.883591
237.555557 26.000000
225.777786 26.000000
226.445313 36.013065
238.315414 37.397911
240.266663 50.000000
227.555557 50.000000
229.352280 60.780308
241.468689 62.395828
243.072739 76.000000
230.106049 76.000000
231.591583 89.276825
244.444626 88.575745
245.235962 102.449852
231.560364 103.775970
233.363647 117.000000
246.115387 117.000008
247.000000 132.166672
233.801270 132.166672
234.344498 146.290298
247.000000 145.600006
247.626801 160.789703
235.000000 161.363647
235.000000 175.227264
248.255661 174.624741
247.580521 189.643402
235.000000 190.672729
235.000000 204.754547
248.279678 202.460800
247.000000 217.472717
234.178101 219.104599
234.176804 231.964615
247.000000 229.399979
261.329590 28.221998
249.995087 27.547325
252.857132 38.000000
263.611145 38.000000
265.116669 51.200001
253.950012 51.200001
255.755875 62.035210
267.079803 62.978870
268.643463 76.846786
256.040192 75.930191
258.733368 89.000000
270.484863 89.000000
270.624023 102.449417
258.494629 103.864510
260.454559 116.799995
272.841827 116.799995
272.556732 130.457260
260.597015 131.852570
261.714508 145.511093
273.418243 144.145660
273.606537 158.343369
262.000000 160.277771
262.000000 173.254547
274.253937 172.586151
273.814636 187.091385
262.000000 188.666656
262.000000 201.477768
273.813324 200.099548
272.509369 214.307388
260.675079 216.459076
261.501099 228.849762
273.295410 226.097763
96.109131 14.166666
82.148819 14.166666
80.356392 24.204256
93.024391 25.432669
91.487465 35.916889
78.680519 34.597385
76.279274 46.603603
90.167038 47.234867
88.853455 59.446522
74.436035 59.050438
72.398102 71.278030
86.183037 72.405891
85.069641 85.309990
70.150414 84.818146
68.461838 98.085556
83.265785 99.483131
81.908638 113.368294
66.725632 112.784332
64.782372 127.409927
80.426399 128.355453
79.179108 143.233582
63.579651 142.033615
62.282005 157.778351
78.656906 159.073959
77.311234 174.305130
61.539597 172.485336
60.344028 188.027664
76.350563 190.199997
75.778877 204.561172
58.930428 204.450104
59.896866 219.805725
75.429512 220.457428
121.528908 15.730299
108.259323 14.547860
106.344009 25.273602
120.383339 26.422274
119.721245 37.361076
105.462029 36.812645
103.527061 47.648479
117.786270 48.196911
116.980789 61.497997
102.098656 59.944366
101.706985 72.869560
115.603088 73.306854
114.188339 87.436523
99.540794 86.390274
98.464401 99.546127
113.657204 101.246017
112.186813 115.000000
97.060616 115.000000
95.530373 128.676590
111.674530 130.539368
110.000008 145.219788
94.340157 144.015167
93.830704 159.468643
110.000008 160.890121
109.725670 176.580276
93.374634 175.142822
91.578430 190.252106
107.643433 192.370544
107.721680 207.331467
91.635117 206.801147
90.601402 221.583374
107.057076 222.451355
148.721252 17.361074
134.515442 16.814697
133.680664 26.832085
146.733353 28.493336
146.924759 39.368900
133.211823 38.841480
132.568451 49.650074
145.768814 50.157780
145.000000 62.967365
131.000000 61.939392
131.000000 74.692307
145.000000 75.153854
144.000000 89.192314
129.409561 87.989807
128.787033 101.685287
144.000000 102.186821
143.000000 117.307686
128.064697 116.158821
126.939774 130.782730
143.000000 131.576920
142.000000 147.026367
126.000000 145.901093
126.000000 161.857147
142.000000 161.857147
140.956421 178.438568
125.439400 176.485382
124.407669 192.672791
140.599411 193.206589
140.638382 209.303940
124.000000 208.828568
124.000000 222.999985
138.993118 224.482819
173.775772 20.120478
161.000000 19.733334
161.000000 29.169695
173.774734 30.408461
174.260818 41.420948
160.245926 40.783905
160.244873 51.265488
173.532043 52.352619
173.596603 64.937744
160.000000 63.939392
160.000000 76.628204
174.264175 77.176834
173.824249 90.900490
159.000000 89.923073
159.000015 103.628204
173.822922 104.198311
174.468765 119.369507
158.443497 117.256279
158.021179 132.629013
172.959595 133.203568
172.842331 148.000000
158.038467 148.000000
156.967041 163.000000
172.840836 163.000000
172.834106 179.280960
157.200516 178.834290
156.442719 194.158798
171.783966 193.720474
171.945053 209.153839
156.000000 209.153854
156.000000 223.692322
170.871567 224.182602
198.762390 23.448849
186.634277 21.611254
187.490631 31.887594
199.706207 32.257763
200.127655 44.143520
187.681732 42.559490
188.444427 54.000000
201.535721 54.000000
201.517426 67.228859
187.754059 65.977646
188.590424 78.523117
201.954636 79.252075
202.091492 92.758034
188.790802 92.013939
188.789520 104.940674
203.090973 106.500832
202.666656 120.000000
189.075760 120.000000
188.740845 133.683777
203.211319 134.160828
203.231461 149.315338
188.138977 148.817780
188.137497 163.597153
202.656784 164.257126
202.657822 178.769577
188.000000 179.333344
188.000000 194.186844
203.231461 193.684692
201.657806 208.769577
186.769562 209.342194
187.348846 224.403336
202.219116 223.363449
223.081802 26.458080
211.395050 24.510288
213.541061 34.524963
224.654617 35.265865
225.187912 46.944145
213.633026 45.596077
214.535141 56.421585
226.428177 57.574852
227.282501 70.163223
214.525055 68.539551
215.681641 80.466919
228.469528 82.404472
228.429657 95.271957
215.474243 94.015678
216.750290 107.175011
229.818893 108.006653
230.487228 122.398300
217.154617 120.620621
217.153229 134.597870
230.953644 135.225159
231.985992 150.000000
218.000000 150.000000
218.000000 163.636368
231.537521 164.251694
232.257141 179.343231
218.202103 178.802643
217.458832 193.833344
231.598495 193.833328
230.608871 207.395248
216.800751 209.152649
217.365738 223.842590
231.241806 221.319672
245.060898 30.189442
235.552673 28.491545
236.560898 37.901558
248.068192 39.545456
248.054947 50.589745
237.231903 49.327053
239.650604 59.692917
250.221344 60.699657
251.225616 73.267174
239.358994 71.487183
241.363297 83.513107
252.507660 84.256073
253.636353 97.000000
241.454544 97.000000
243.161560 108.735695
254.211670 109.656540
256.000000 123.399986
244.000000 122.745445
244.000000 135.599991
256.000000 136.254532
256.883453 150.393646
244.837448 149.736588
245.307678 164.000000
257.254547 164.000000
257.167450 177.360992
244.811020 179.420395
245.346100 193.332489
258.224274 192.473938
257.000000 206.745438
244.746078 207.413818
245.388397 221.544540
257.000000 219.222229
265.736816 34.078945
256.452606 33.084209
259.094727 42.331577
268.378906 43.326313
269.359558 54.145668
260.244476 53.169052
261.907166 62.480106
272.115326 64.667564
274.000000 76.722221
262.656342 74.075371
264.665222 85.324997
274.000000 87.880943
276.404449 99.533699
266.000000 98.666656
266.000000 110.250000
276.936401 112.072731
278.543823 124.970543
268.000000 123.464287
268.000000 136.555573
279.216522 137.303345
279.845734 150.605972
269.000000 150.244446
269.000000 163.555557
280.469116 164.320175
280.578705 177.609970
269.641174 178.156830
269.281738 191.336792
281.283813 190.536652
280.508698 204.297150
268.055420 206.104858
270.552917 219.840958
281.311401 216.337662
89.654076 11.441046
75.537476 11.053227
73.561279 21.428280
87.501083 22.744276
84.389885 35.416805
70.822617 33.566723
68.289474 45.859898
83.215286 47.529919
80.518456 61.795509
65.746887 59.419662
63.476780 73.233505
78.314796 75.204987
76.330498 90.032684
60.793182 88.496025
58.425129 103.219131
74.526222 104.776161
72.679482 120.807510
56.137699 119.607788
54.577454 135.383621
70.630295 136.883041
69.197533 153.674835
52.731377 151.467285
51.277802 168.425613
68.655998 170.101364
67.587822 187.150803
50.137016 185.218750
48.862411 201.788605
65.795235 203.463272
65.000000 220.304779
47.818798 218.648026
48.669159 234.769363
65.000000 235.576935
117.441254 14.705051
103.301422 13.382958
102.411690 24.059702
116.449013 26.611942
113.796165 38.345108
100.114372 37.101307
98.599472 49.004147
113.794960 50.438686
111.454025 64.670425
96.624901 63.063072
94.236618 76.198631
109.583038 78.390976
108.533836 93.733047
92.688164 91.382317
91.093849 106.091156
106.731277 108.462540
105.182953 124.117004
89.397392 122.555801
87.583229 138.278564
104.667816 139.742950
103.696342 156.576447
86.133865 155.008362
85.729980 171.714462
101.538757 172.669937
101.686935 189.536652
84.000000 188.715469
84.000000 204.307693
99.705009 206.551285
99.000000 222.142853
82.763733 222.142868
82.192307 237.000000
99.000000 237.000000
145.000000 18.672729
132.192001 17.275494
130.541901 28.276253
145.000000 29.893942
143.000000 42.500000
129.000000 40.884617
129.000000 52.665497
143.000000 54.378784
142.304459 68.735802
127.220398 66.580940
126.468857 80.014793
140.327698 81.526665
140.539124 96.689819
124.658401 95.468231
123.671608 109.579308
138.758850 111.237244
138.316437 127.218796
122.416100 125.611290
121.581215 141.439453
137.406494 142.274185
136.161026 159.364746
120.616989 157.571198
119.128036 173.511673
135.693359 175.732513
135.029282 192.111633
117.776253 190.879272
118.302299 206.835938
133.756958 207.549240
133.258347 224.316223
117.341354 223.791489
116.833763 236.988922
132.634430 238.042297
172.894150 23.654879
158.488434 21.891941
159.589157 32.165401
171.757111 34.267136
171.597687 46.632389
158.529022 44.731495
157.757614 56.302505
172.361511 58.089695
171.000000 71.807693
156.756088 70.633743
157.335831 83.388199
170.999985 85.127274
170.962784 99.954536
156.000000 98.541962
156.000000 112.621216
170.565826 114.403748
170.213852 129.773758
154.347839 128.623032
153.777023 143.463928
169.633682 144.857925
169.366241 161.740585
153.296539 159.621506
152.828583 176.000000
167.621216 176.000000
167.142853 193.000000
151.615387 193.000000
151.038452 208.000000
166.714279 208.000000
166.044266 225.222702
150.400406 224.191238
149.818787 236.987030
165.100311 238.078568
198.174805 28.473577
185.981216 26.441315
186.830276 36.629856
199.605453 38.488064
199.000000 51.066666
187.000000 48.739395
187.000000 60.266666
199.000000 62.084846
199.645081 76.191772
187.000000 73.739395
187.000000 86.872734
200.206985 88.553619
199.835815 103.386703
186.000000 101.500008
185.999985 115.327271
199.834442 117.088028
200.058426 132.497284
186.154907 130.980545
185.329651 146.000000
199.303040 146.000000
199.000000 162.333359
185.236115 161.803970
183.416473 176.673065
199.000000 177.186813
198.397385 193.433990
183.370972 193.021179
182.794861 208.000000
197.378769 208.000000
196.000000 223.794876
182.000000 224.333344
182.000000 238.205124
196.000000 237.666672
222.509033 33.108433
211.713867 31.566267
212.480301 40.763401
223.351883 43.222450
223.575378 55.645832
212.671051 53.398880
213.423141 64.680138
225.645401 66.513474
226.324936 80.459076
214.000000 78.218178
214.000000 90.199997
225.521927 92.504379
226.353683 106.323067
214.000015 105.200005
213.999985 118.590904
227.407272 119.200333
227.000000 134.363647
214.153305 133.779694
214.151932 147.553741
227.000000 148.254532
227.227722 163.412415
214.344482 162.709702
213.772263 177.587570
226.655487 178.290298
226.000000 193.045441
213.000000 193.454529
213.000000 207.833344
226.000000 207.833344
224.795914 222.782013
212.079620 223.360016
210.910446 237.649933
224.794632 235.546280
245.000000 38.928570
234.421066 36.157898
236.200729 46.124001
245.000000 48.428574
246.333344 60.238098
236.387451 58.462048
237.951584 69.411018
248.768158 70.672951
248.737717 84.043991
238.111679 82.450089
239.289474 94.228218
249.879684 95.463737
250.571747 109.482559
240.000000 108.777779
240.000000 120.866676
251.252228 121.957802
251.590927 136.000000
240.054535 136.000000
240.527267 149.000000
252.181824 149.000000
252.251755 164.461227
240.464752 163.675430
240.013977 178.000000
251.636353 178.000000
251.178268 192.699234
240.000000 193.444443
240.000000 206.944427
250.671387 205.877289
249.514938 220.390717
239.101974 221.878265
237.936874 234.694397
250.343216 232.814667
265.000000 44.857143
255.273636 41.730812
257.716339 51.230255
265.000000 53.571430
268.000031 65.857147
258.692413 63.308632
259.487823 72.853661
268.000000 75.285721
270.412659 87.951805
260.749207 86.571312
261.500427 97.839333
271.324341 98.891899
272.000000 112.499992
261.864990 111.655411
263.649811 123.554138
272.000000 124.249992
273.424225 138.000000
263.066650 138.000000
264.230286 150.000000
273.933319 150.000000
273.603882 163.285049
263.774567 165.040283
264.396149 178.714966
274.225464 176.959732
274.038147 191.580139
262.719421 192.523361
263.424774 205.454468
272.868835 204.442612
272.000000 219.000000
262.159912 219.000000
262.158539 232.811859
272.000000 230.000015
131.850006 41.250004
121.773811 41.250000
120.523819 50.000000
129.599991 50.000000
128.356659 60.720272
119.090652 61.492435
117.504402 70.375473
127.463142 71.442482
126.502518 82.988220
116.532814 82.513474
114.536514 91.829559
124.481110 92.421494
123.535721 105.000008
113.285728 105.000000
112.265503 114.522118
122.058823 115.338226
120.000008 127.821434
110.090446 127.467522
109.714279 138.000000
120.000000 138.000000
118.457939 151.170120
108.503998 150.577606
106.805428 160.089584
117.088829 162.905273
116.686234 174.557190
106.491234 173.707611
104.461349 183.180344
114.668991 185.853790
114.862839 199.093384
104.000000 196.119049
104.000000 206.333328
112.160980 207.499191
153.857132 40.222221
142.654770 40.222221
141.580338 50.250202
151.447662 49.592377
151.107162 61.000000
140.500000 61.000000
139.716812 70.398232
149.246582 71.419281
148.333328 83.000000
138.428558 82.999992
136.403503 92.450287
147.468964 93.372406
146.607147 106.000000
135.500000 106.000000
134.666672 116.000008
144.821426 116.000000
143.631668 129.419891
133.474518 128.742752
131.549026 139.525497
142.727432 140.270721
141.258102 153.461655
130.521179 152.745865
129.622467 163.530396
140.538330 164.258118
139.599991 177.549988
128.531052 176.627579
127.686226 186.765396
138.019897 188.610687
136.534378 201.037354
126.000008 200.535721
126.000000 209.964279
136.163712 211.416245
175.825317 39.722752
165.264328 40.426819
163.205612 49.433804
174.305893 50.358826
174.736847 61.561405
163.531021 60.627583
162.666656 71.000000
172.714264 71.000000
171.769516 82.602539
161.000000 83.500000
161.000000 94.000000
171.768372 94.000000
170.566666 107.000000
159.138901 107.000000
158.650940 116.759087
168.830139 118.576797
168.541794 131.165970
157.497543 130.613770
155.549026 141.525482
166.874619 142.280518
165.599777 154.671112
154.000000 155.444443
154.000000 165.844437
164.986176 166.943054
163.000000 180.000000
152.000000 180.000000
152.000000 190.366669
163.000000 190.916672
161.698059 204.490982
150.000000 203.711105
150.000000 213.500000
159.941360 214.328445
198.976227 40.500004
188.000000 40.500000
188.000000 49.500000
198.039398 50.336617
197.392838 62.000000
187.178589 62.000004
186.338791 70.817787
196.830795 71.442307
196.288879 84.000000
185.444443 84.000000
184.772797 94.074684
195.514923 95.609276
194.800018 108.000000
183.499985 108.000000
182.622452 118.530380
193.775116 119.273895
193.576782 132.872849
181.863174 131.506271
180.539993 142.847656
191.636871 144.512207
191.550430 157.869766
179.480347 156.461594
178.742752 167.525482
189.059219 169.367706
188.299515 182.840500
177.287048 181.555725
176.397934 192.225113
187.513336 194.633453
185.857147 207.000000
174.583359 207.000015
174.083359 217.000015
184.785721 217.000000
221.999985 40.711105
210.449677 41.481129
211.666672 50.000000
222.000000 50.000000
221.428589 62.000000
211.000000 62.000000
211.000000 71.800003
222.478592 71.800003
221.288895 85.000000
210.194458 85.000000
209.385147 94.711632
220.509033 96.698044
219.789108 109.000000
208.500000 109.000000
207.618408 119.579178
219.787979 120.242973
218.000000 134.000000
207.178574 134.000000
205.292603 144.561401
218.000000 145.254532
216.229446 159.459732
204.840500 158.700485
203.563110 169.649414
215.564545 171.649658
214.512192 185.363144
202.487198 183.358994
201.700500 195.159500
212.847656 196.459991
211.554245 209.870224
200.438400 208.573380
198.483017 218.839096
210.025635 220.570496
245.445206 42.154846
235.667130 41.107193
234.676773 50.350506
246.386032 50.935970
245.500000 63.000000
234.666656 63.000000
235.500000 73.000000
246.333344 73.000000
246.377533 86.469612
235.019180 85.712387
234.299408 96.508850
245.478821 97.254150
245.229462 110.459747
234.224899 109.726112
233.228577 120.685715
244.619904 121.634987
244.538406 135.480331
232.466080 134.675522
231.719467 145.874588
243.126144 147.585587
242.288879 161.000000
230.444443 161.000000
229.711105 172.000000
241.555542 172.000000
240.550415 186.869766
228.665771 185.483231
227.200882 196.992981
238.022125 198.538879
237.719406 211.889496
225.480347 210.461594
224.766632 221.167206
234.977524 222.358505
268.500000 43.000000
259.000000 43.000000
259.000000 51.555557
269.270020 52.240223
270.000000 64.633339
258.506317 64.058655
259.562134 73.912933
270.000000 74.285706
269.530365 86.622467
258.627594 87.531029
259.500000 98.000000
270.288879 98.000000
270.000000 111.966675
259.000000 111.416672
259.000000 122.466660
270.000000 122.933327
269.273926 137.224899
258.178101 136.216187
257.588898 148.000000
268.555573 148.000000
267.630310 162.000000
256.000000 162.000000
256.000000 172.821426
266.400879 174.678711
265.501984 188.236298
253.563232 187.241394
252.600006 198.799988
263.992859 198.800003
261.861115 213.000000
251.000000 213.000000
249.313782 222.442795
260.307281 223.358917
291.071442 45.000000
281.357117 45.000000
282.642853 54.000000
291.928589 54.000000
292.107147 66.000008
283.000000 66.000000
283.000000 75.416664
293.578308 76.298195
293.107117 89.000000
282.666687 89.000000
283.494019 98.928009
294.677551 99.993103
294.377533 113.469620
283.000000 112.711113
283.000000 123.555557
293.478821 124.254150
293.000000 138.444443
282.521179 137.745865
281.622467 148.530396
293.000000 149.288895
292.309174 163.465057
281.432251 162.739929
279.597321 173.749512
290.080505 175.621521
288.463135 187.557541
278.469208 188.628296
277.720215 199.863083
289.423584 199.082870
285.728729 212.529068
275.469208 213.628326
274.754181 224.353821
285.727661 223.439362
129.909637 19.750383
117.547951 20.424658
116.666672 31.000000
127.472214 31.000000
125.932076 41.962353
114.060913 43.149467
112.433334 54.000000
124.400009 54.000000
122.800003 67.000000
110.416664 67.000000
108.686462 78.534645
120.337723 79.311401
118.827255 91.700325
106.087532 92.395218
105.384285 105.288132
117.652832 104.618935
115.177170 119.102325
102.776917 118.726555
101.712036 131.741760
114.546089 132.986282
112.553062 146.430161
99.972130 145.743927
98.007538 158.710251
110.994469 160.717331
109.700684 174.301926
96.720673 172.413910
95.663681 185.332748
108.103020 187.820602
105.644554 201.180008
94.000000 199.433319
94.000000 211.400009
106.250839 214.518402
155.074173 18.015486
141.641205 18.503956
140.300003 30.000000
152.277771 30.000000
151.477783 42.000000
138.399979 42.000000
137.756348 53.800003
150.101120 53.800003
148.350281 66.496361
135.220322 66.973808
134.236359 79.000000
147.327255 79.000000
145.490891 93.000000
132.127289 93.000000
130.497604 105.804573
143.965607 106.981842
142.412994 121.246780
128.450439 120.075104
127.706589 133.712296
140.599899 135.650803
139.715271 149.597839
125.276337 148.234711
124.095917 162.301376
137.389313 163.751572
136.615402 178.205597
122.718796 176.436951
121.620560 189.859741
134.296219 192.318054
133.459930 206.570343
119.809692 204.212570
118.583984 216.852661
131.147415 219.289215
180.322403 17.497366
167.397522 17.967361
165.869766 28.661659
179.543045 29.187553
178.000000 41.399998
165.788162 40.733898
163.285477 52.879272
178.000015 53.805367
176.490921 67.000000
162.599991 67.000000
161.217270 79.675018
175.050140 80.207054
173.396729 93.779617
159.000000 94.333344
159.000000 108.000000
172.615387 108.000000
171.300659 123.760475
156.460922 121.373665
155.537689 136.648911
169.227448 137.175430
168.243164 152.397964
153.831680 151.606140
151.482834 165.204697
166.226501 167.576050
164.631958 181.923294
150.605453 180.599106
149.093979 194.108002
163.238861 196.679810
161.761841 210.957703
147.000000 208.841492
147.000000 221.799988
159.496628 224.072098
207.000000 17.794872
194.000000 17.294872
194.000000 29.000000
207.000000 29.000000
206.000000 41.166668
193.208328 41.166668
191.435196 52.987503
205.999985 53.700466
205.497391 67.352463
191.299118 66.806381
189.453552 80.340576
203.591476 81.329239
203.542877 95.659180
188.321060 94.594719
187.855713 108.710121
201.743683 110.361145
200.956329 125.445847
186.188660 123.855484
184.539719 138.592911
199.379456 139.993866
198.225693 155.529312
183.178970 153.941956
181.542801 168.565262
196.254440 170.365631
194.317719 185.573380
179.374435 183.931259
178.816360 198.441345
193.306503 200.033676
190.987747 214.438873
176.299515 213.631821
175.363388 226.503448
189.657913 228.152817
234.543060 17.812447
220.612366 18.348242
221.500000 29.000000
235.288879 29.000000
234.813995 42.000004
221.000000 42.000000
221.000000 53.666672
234.812744 54.197929
234.000000 68.307693
220.285858 67.855576
219.030884 81.660362
234.000000 82.153847
233.000000 97.164833
218.000000 96.423073
218.000000 110.901100
233.000000 111.230766
231.308090 127.356956
216.759979 125.525726
214.794876 140.315720
230.385071 142.628555
228.773834 157.366180
213.140045 156.850769
212.317001 171.830597
227.649887 172.673050
225.776413 188.563995
210.299194 187.288391
208.531799 201.730576
223.366714 203.546051
221.642136 218.399017
206.615723 216.507584
205.093277 230.114426
219.402161 232.325790
262.525299 18.546373
248.325699 18.030024
249.977127 29.589870
263.301910 30.195541
263.266663 43.000000
250.000000 43.000000
250.000000 54.703968
264.519745 55.922409
263.638611 70.049118
249.290405 68.945412
249.416061 82.766563
264.270966 83.961189
263.789764 99.148972
249.376511 97.536301
247.470963 112.674866
262.759583 113.178886
262.444458 129.395111
247.531342 127.830788
246.224777 142.692993
260.951080 144.495163
259.955322 160.455154
244.863831 158.299225
243.192596 173.717712
258.301819 175.710144
256.455231 191.375488
241.533356 189.497223
239.404938 204.396179
254.656662 206.072174
252.747375 221.153610
237.374237 219.802139
235.361160 233.642105
249.822220 234.198303
289.568878 21.199675
276.681732 19.559494
277.452209 31.116577
290.313141 32.363697
290.600006 44.999996
277.745453 45.000000
278.383453 56.697128
292.894684 57.620567
292.629517 71.849144
279.000000 70.981819
279.000000 84.461540
293.266968 85.872559
292.610931 100.439857
278.417297 100.049927
278.148254 114.846153
293.265747 114.846146
292.493500 131.624817
277.334503 129.186661
276.820892 144.765961
291.088043 146.511932
290.537018 161.940063
275.320251 160.836426
274.171722 175.767319
288.189819 177.551437
286.788208 192.153854
271.909790 192.153839
269.406982 206.643845
284.312775 207.217148
281.836060 222.401657
267.770508 221.762314
265.254120 235.602478
279.319672 236.241821
314.721313 23.439344
302.090363 22.750383
304.482880 33.792732
316.789917 35.023438
317.578827 47.914822
304.600220 46.970924
306.800903 58.974663
318.326385 60.441544
318.000000 74.200005
307.000000 73.400002
307.000000 86.199997
318.000000 88.400002
318.000000 102.000000
307.333313 102.000000
306.785400 116.245857
318.000000 117.333336
318.000000 132.000000
306.333344 132.000000
305.770813 146.625946
318.000000 147.181824
318.262756 163.107162
304.530792 162.732651
302.788391 177.833328
317.372711 177.833328
314.557098 192.660492
300.566162 193.423645
299.393921 208.000000
313.714294 208.000015
310.079285 222.723679
296.079620 223.360031
294.944824 237.229767
308.378784 236.619125


---------------------------------------------------------------------------------
>> extracted feature locations for the microsoft ODIS images (totally 5 images)
>> suggested file name: yd_odis.dat
>> format: [u v]

65.000000 38.499996
56.000000 39.249996
56.000000 46.499996
65.000000 45.750000
64.000000 57.107143
55.000000 58.392857
55.000000 66.500000
64.000000 65.750000
63.521751 77.478256
53.999996 79.178566
53.999996 87.428566
62.000011 86.000000
61.947914 98.614586
53.388111 99.837410
51.733871 108.522171
60.638554 107.780113
61.109989 120.822334
51.000000 121.833336
51.000000 131.000000
59.583336 131.000000
60.000000 143.805573
50.000000 144.638901
50.000000 155.000000
60.000000 155.000000
60.000000 168.000000
50.000000 168.000000
50.000000 178.638885
60.000000 179.138885
60.000000 192.000000
50.000000 192.000000
50.000000 201.857147
60.000000 202.452377
85.000000 34.642860
76.000000 36.357147
76.000000 43.892857
85.000000 41.857143
85.032944 53.815544
76.363640 55.363632
74.928482 63.400520
83.485046 62.483746
84.000000 74.821434
75.279007 75.652000
74.549347 84.407822
84.000000 83.777779
83.515831 96.810059
74.000000 97.444443
74.000000 107.178566
82.782478 105.610260
83.000000 120.000000
73.000000 120.000000
73.000000 130.361099
83.000000 129.194443
83.000000 142.866669
72.593216 143.875824
73.145447 154.000000
83.000000 154.000000
83.000000 168.000000
73.000000 168.000000
73.000000 179.000000
83.000000 179.000000
84.000000 192.399994
73.000000 191.800003
73.000000 203.000000
84.000000 203.000000
107.000000 32.722221
97.000000 33.055553
97.000000 40.249996
107.000000 39.416664
106.000000 50.733330
97.000000 52.083332
97.000000 60.428570
106.000000 58.821426
106.000000 71.727272
96.395851 72.949615
95.839012 82.304611
106.000000 80.611115
107.000000 93.800003
96.000000 95.400002
96.000000 105.333336
107.000000 103.666672
107.000000 117.866669
96.000000 118.333336
96.000000 128.399994
107.000000 127.799995
107.000000 141.666656
96.000000 142.733322
96.000000 153.000000
107.000000 153.000000
108.000000 166.766663
97.000000 168.416656
97.000000 179.000000
108.000000 179.000000
109.000000 191.727264
97.575897 192.558121
98.157135 203.214279
109.000000 204.200012
129.000000 31.000000
119.000000 31.000000
119.000000 38.000000
129.000000 38.000000
130.000000 48.722229
119.000000 49.088894
119.000000 57.399994
130.000000 56.799995
130.000000 69.266670
119.574066 70.277672
120.155556 79.000000
130.000000 79.000000
131.000000 91.599998
120.000000 92.999992
120.000000 102.666664
131.000000 101.733330
132.000000 115.666656
121.000000 116.733315
121.000000 127.333321
132.000000 126.266655
133.000000 141.000000
120.745445 141.000000
121.345444 152.000000
133.000000 152.000000
133.554062 166.272858
122.000000 167.218185
122.000000 178.000000
134.922226 178.000000
135.400009 192.000000
122.666664 192.000000
123.733330 203.000000
136.199997 203.000000
152.000000 29.000000
141.000000 29.000000
142.325485 36.422745
152.000000 35.777775
152.550369 46.901714
143.261154 48.560505
142.823532 55.999996
154.500000 56.000000
155.000000 67.733337
144.000000 68.066666
144.000000 77.400002
155.000000 76.799995
155.555237 89.664696
145.000000 91.199997
145.000000 101.363640
157.227173 99.696297
158.000000 113.600014
145.622314 115.175346
146.872726 125.000000
158.000000 125.000000
160.000000 138.745468
147.050110 140.393631
148.400009 151.000000
160.000000 151.000000
161.000000 164.599991
149.000000 166.127274
149.000000 177.000000
161.000000 177.000000
161.777786 191.000000
150.000000 191.000000
150.000000 202.000000
162.511108 202.000000
173.473862 27.739759
163.583847 28.069426
164.821442 35.000000
175.133347 35.000000
177.197067 45.650242
166.124420 46.572960
167.151260 55.000004
176.647079 55.000000
178.594391 66.745621
167.585602 67.079224
169.178589 76.000000
180.357132 76.000000
180.916656 89.000000
169.600006 89.000000
170.872726 99.000000
182.416656 99.000000
184.000000 112.745453
171.610611 113.083344
173.000000 124.000000
184.000000 124.000000
186.000000 138.000000
174.000000 138.000000
174.000000 150.127289
186.000000 148.600021
188.000015 162.963654
175.562912 164.320419
176.164841 175.356140
188.000000 174.818192
189.000000 188.872726
177.000000 189.309097
177.000000 201.363647
189.000000 199.727280
195.599991 27.000000
186.428589 27.000000
187.178589 34.000000
197.399994 34.000000
199.685532 45.731426
189.393127 45.669048
190.285736 54.000000
200.571457 54.000000
202.594406 65.745621
192.116165 66.063141
193.392868 75.000000
204.357147 75.000000
205.537079 87.555779
194.596237 88.086235
196.083313 98.000000
207.277786 98.000000
208.573349 110.816734
197.584473 111.715820
198.145432 122.000000
210.199997 122.000000
211.649826 135.603653
200.000000 136.733337
200.000000 148.527252
212.132584 146.983109
214.000015 160.654556
202.000015 162.400009
202.000000 173.000000
214.000000 173.000000
215.000000 187.000000
202.454544 187.000000
204.106720 198.358765
215.000000 197.863632
217.666672 27.000000
207.866684 27.000000
209.466675 34.000000
218.666672 34.000000
221.571442 45.000000
211.821426 45.000000
213.250000 52.999996
223.285736 53.000000
225.642838 65.000000
215.357132 65.000000
217.285706 74.000000
227.357132 74.000000
229.509796 86.318626
218.757980 87.214600
220.388885 97.000000
231.035706 97.000000
232.722229 110.000000
222.000000 110.000008
223.437027 121.290955
234.426437 120.225304
235.574295 133.823212
224.526932 134.425812
226.049988 146.392746
237.167358 144.775665
238.573624 158.516556
226.703522 160.243134
228.378281 171.296646
239.213409 170.245956
240.000000 183.599991
229.000000 185.000000
229.000000 196.333344
240.000000 194.666687
83.000000 63.777786
74.382721 65.213997
72.529922 73.860397
83.000000 72.638885
82.500000 84.000000
73.388893 84.000000
71.655334 94.401329
81.731186 93.225815
82.000000 105.000000
72.361115 105.000000
71.194450 115.000000
82.000000 115.000000
81.444443 127.000000
71.000000 127.000000
71.000000 138.222214
80.739586 137.572906
81.999992 150.000000
71.000000 150.000000
71.000000 161.000000
80.599998 161.000000
82.000000 173.000000
70.000000 173.000000
70.000000 184.000000
82.000000 184.000000
82.000000 196.000000
71.000000 196.000000
71.000000 207.000000
82.000000 207.000000
83.000000 219.000000
71.488884 219.000000
72.222214 230.000000
83.000000 230.000000
105.256027 61.927708
95.000000 63.392849
95.000000 72.357147
104.538307 70.540321
104.000000 81.583328
94.000000 83.083328
94.000000 92.000000
104.000000 92.000000
104.000000 103.000008
94.368668 104.225815
93.351753 113.716965
104.000000 114.148659
103.444435 126.000000
93.000000 126.000000
93.000000 137.000000
105.277771 137.000000
105.000000 149.000000
94.000000 149.000000
94.000000 160.000000
105.000000 160.000000
105.000000 173.000000
94.000000 173.000000
94.000000 184.000000
105.000000 184.000000
106.000000 196.000000
93.745445 196.000000
94.399994 208.000000
106.000000 208.000000
107.000000 219.000000
95.000000 219.000000
95.000000 229.927261
107.000000 230.254532
127.000000 62.000000
116.000000 62.000000
116.000000 70.000000
127.000000 70.000000
127.000000 81.000000
116.000000 81.000000
116.000000 91.000000
127.000000 91.000000
128.000000 101.515144
117.000008 103.181816
117.000000 113.000000
128.000000 113.000000
128.000000 125.000000
117.000000 125.000000
117.000000 136.000000
128.000000 136.000000
129.000000 147.618179
116.661240 148.964218
118.378281 160.296646
129.000000 159.266663
130.000000 172.000000
118.000000 172.000000
118.000000 184.175751
130.000000 183.666656
131.000000 196.000000
119.000000 196.000000
119.000000 207.000000
131.000000 207.000000
132.000000 219.000000
118.555550 219.000000
120.388885 230.000000
132.000000 230.000000
149.000000 61.000000
137.821426 61.000000
139.428574 70.000000
149.000000 70.000000
150.000000 80.077774
139.000000 81.361107
139.000000 90.000000
150.000000 90.000000
151.000000 102.000000
140.000000 102.000000
140.000000 112.000000
151.000000 112.000000
151.611115 124.000000
141.000000 124.000000
141.000000 135.000000
153.444458 135.000000
154.000000 146.454559
142.000000 148.200012
142.000000 159.000000
154.000000 159.000000
155.000000 171.000000
143.000000 171.000000
143.000000 183.000000
155.000000 183.000000
156.000000 195.000000
143.169693 195.000000
144.360443 207.279602
156.000000 206.327271
157.000000 217.472733
143.622314 219.175323
145.045486 230.357422
157.000000 228.727264
171.000000 60.000000
159.821442 60.000000
161.428589 69.000000
171.000000 69.000000
172.607147 80.000000
162.000000 80.000000
162.000000 90.000000
173.202393 90.000000
173.916672 101.000000
163.488876 101.000000
164.155548 111.000000
175.416672 111.000000
175.666687 123.000008
165.000000 123.000000
165.000000 134.000000
176.733337 134.000000
178.000000 145.569702
165.571350 146.774902
167.025284 158.198639
178.000000 157.600006
179.000000 170.000000
166.654541 170.000000
168.448685 182.334747
179.000000 180.800003
179.583344 194.000000
167.515152 194.000000
169.235306 205.352936
181.204681 204.808884
181.000000 217.000000
169.000000 217.000000
169.000000 228.000000
181.000000 228.000000
191.642853 60.000000
181.571426 60.000000
183.178574 69.000000
193.357147 69.000000
195.000000 79.000000
183.452377 79.000000
185.357147 89.000000
195.000000 89.000000
196.611099 100.000000
186.077789 100.000000
187.361115 111.000000
198.444427 111.000000
198.754959 121.690422
187.764526 122.756165
189.254547 133.000000
200.399994 133.000000
200.800003 145.000000
189.569702 145.000000
190.676865 156.417618
202.367996 155.779938
203.000000 167.636353
191.107895 169.258011
192.361115 180.000000
203.000000 180.000000
204.000000 192.000000
192.545441 192.000000
193.145447 203.000000
204.000000 203.000000
205.000000 214.545441
193.100464 215.194504
194.382004 226.179123
205.000000 225.599976
212.642853 58.999996
202.964294 59.000000
204.250015 68.000000
214.357132 68.000000
215.571426 79.000000
205.638885 79.000000
206.822784 89.147751
217.290070 88.624390
218.558258 98.832916
208.577545 100.330025
209.222214 110.000000
220.233322 110.000000
222.000000 121.000000
210.522217 121.000000
211.805542 132.000000
222.000000 132.000000
223.805466 143.100464
212.705017 144.395508
213.733322 155.000000
224.454529 155.000000
226.000000 165.654556
215.000000 167.254562
215.000000 178.000000
226.000000 178.000000
227.000000 188.999985
216.000000 190.399994
216.000000 201.199982
227.000000 200.599976
228.000000 211.600006
217.000000 213.000000
217.000015 223.511139
228.000015 222.777802
232.642868 59.000004
222.928558 59.000000
224.857132 68.000000
234.357147 68.000000
236.127716 77.428055
226.300003 79.300003
227.750015 88.000000
237.361115 88.000000
239.583344 99.000000
229.583344 99.000000
231.083344 109.000000
241.083344 109.000000
242.638901 120.000000
232.488892 120.000000
233.222214 131.000000
243.922226 131.000000
245.000015 142.000000
234.711121 142.000000
235.444443 153.000000
246.400009 153.000000
246.951538 163.619202
237.000000 165.277786
237.000000 176.399994
248.393616 174.949905
249.000000 186.666656
238.000000 187.733322
238.000000 198.922226
249.000000 197.638885
250.000000 208.600021
239.000000 210.000015
239.000000 220.800018
250.000000 219.333359
39.598011 27.051161
28.086384 28.516277
26.504923 37.372459
37.865582 36.752785
35.612289 47.660477
24.248852 48.900127
21.461378 59.353157
33.573879 58.362133
31.381031 70.755409
19.257717 71.603195
17.600000 83.000000
29.600000 83.000000
27.882305 95.802284
15.147531 97.360733
13.363230 109.627808
26.546291 109.954117
25.000002 124.000000
11.576923 123.999992
10.269231 138.000000
23.615387 138.000000
22.292875 153.749420
8.975659 152.651840
7.648798 167.744904
21.843372 169.481995
21.000000 184.000000
7.000000 184.000000
7.000000 198.653839
21.000000 200.269226
22.000000 215.362625
7.000000 213.780212
7.000000 228.901123
22.000000 230.384644
64.305473 24.833851
52.287930 26.363354
50.642857 35.000000
62.611111 35.000000
61.263046 45.566521
48.336407 47.211735
47.194443 57.000000
59.599998 57.000000
58.306774 68.750336
45.080318 70.368958
43.548298 82.406281
56.612785 81.172913
55.383152 94.704681
41.632545 95.837975
40.712124 109.000000
54.833332 109.000000
53.307693 124.000000
39.384617 124.000000
38.000004 138.000000
52.846157 138.000000
52.000000 154.000000
37.000000 154.000000
37.000000 168.807678
52.000000 169.549454
51.552761 185.905731
36.000000 184.538467
36.000000 201.000000
51.021976 201.000000
52.000000 217.142853
36.000000 216.685715
36.000000 231.628586
52.000000 233.171432
89.996719 24.272966
77.393143 25.198404
75.821434 34.000000
88.607147 34.000000
88.333336 44.999996
75.000000 44.999996
73.599998 55.999996
87.266663 55.999996
86.467468 67.762947
72.000000 68.637360
72.000000 81.269234
85.776176 80.436607
85.000000 93.730766
70.000000 95.461540
70.000000 108.000000
85.000000 108.000000
84.000000 123.000000
69.329666 123.000000
68.241753 138.000000
84.000000 138.000000
84.000000 154.000000
68.000000 154.000000
68.000000 170.000000
84.000000 170.000000
84.000000 186.000000
67.617584 186.000000
67.934067 202.000000
84.000000 202.000000
85.000000 218.000000
68.000000 218.000000
68.000000 234.000000
85.000000 234.000000
116.000000 24.000000
103.000000 24.000000
103.000000 33.772728
116.000000 32.727276
116.000000 45.000000
102.000000 45.000000
102.000000 55.000000
116.000000 55.000000
116.000000 68.000000
101.000000 68.000000
101.000000 80.000000
116.000000 80.000000
116.000000 94.000000
101.000000 94.000000
101.000000 108.000000
116.000000 108.000000
116.000000 123.000000
100.000000 123.000000
100.000000 138.142853
116.000000 137.685715
117.000000 154.000000
100.000000 154.000000
100.000000 170.107147
117.000000 168.771439
118.000000 186.000000
101.000000 186.000000
101.000000 202.000000
118.000000 202.000000
119.000000 218.000000
101.685707 218.000000
102.142853 234.000000
119.000000 234.000000
141.612122 23.005951
130.000000 24.272726
130.000000 33.000000
143.277786 33.000000
144.000000 44.000000
130.000000 44.000000
130.000000 55.000000
144.000000 55.000000
145.000000 68.000000
131.000000 68.000000
131.000000 80.000000
145.000000 80.000000
146.136383 94.000000
132.000000 94.000000
132.000000 107.000000
147.363647 107.000000
148.000000 122.000000
132.659332 122.000000
133.153839 137.000000
148.000000 137.000000
150.000000 153.000000
133.685715 153.000000
134.142868 169.000000
150.000000 169.000000
150.692307 185.000000
135.000000 185.000000
135.000000 201.000000
152.415390 201.000000
153.000000 217.000000
136.000000 217.000000
136.000000 233.299988
153.000000 232.324982
168.555557 23.000000
156.000000 23.000000
156.000000 33.000000
169.222214 33.000000
170.600006 44.000000
158.000000 44.000000
158.000000 55.000000
172.200012 55.000000
173.666672 68.000000
159.818192 68.000000
160.363647 80.000000
174.830322 80.000000
177.000000 93.626381
161.611557 94.049133
163.060608 107.000000
177.000000 107.000000
178.730759 122.000008
163.637375 122.000000
165.114288 136.000000
180.346146 136.000000
182.000000 152.000000
165.619064 152.000000
167.070801 168.259598
182.000000 166.766678
183.600586 182.706619
167.873627 184.279312
168.248779 199.285461
185.021194 198.866150
185.687836 214.241501
169.693420 215.269699
170.141785 230.962677
186.805634 229.653397
193.611115 24.000000
181.194443 24.000000
182.873306 33.157410
195.338821 34.366188
197.599991 44.999996
184.200012 45.000000
186.126663 55.596668
199.023285 56.182880
200.945465 68.000000
187.727264 68.000000
189.363632 80.000000
203.236374 80.000008
204.848480 93.000000
190.951050 92.999992
192.963409 107.388237
206.985077 106.001472
208.730743 121.000000
194.329666 121.000000
195.667130 135.318665
210.327118 134.835373
211.743195 149.648956
197.049713 150.940674
198.413101 166.449112
213.342438 164.808533
214.589981 180.768875
200.000000 181.538437
200.000000 197.325287
216.221313 195.614029
216.872040 210.706116
201.874664 212.321198
202.260757 227.764572
218.356216 225.712845
217.642853 25.000000
205.571426 25.000000
208.014587 34.328468
219.600250 35.276386
222.564255 45.718895
209.589844 44.657352
212.133362 56.000000
224.277786 56.000004
226.927292 68.000000
214.515167 68.000000
216.333359 80.000000
229.436371 80.000000
231.772705 93.000000
218.621216 93.000000
220.712128 106.000000
234.227249 106.000000
236.606064 120.000000
222.730759 120.000000
224.346146 134.000000
238.172501 134.000000
240.509415 147.559402
226.113205 149.141403
227.619202 164.037659
241.505356 162.664322
243.684509 177.234543
229.049591 178.939285
230.376556 194.033463
244.600647 192.392227
245.607986 206.602859
230.804382 208.620056
232.413528 223.263184
247.344803 221.655197
51.045322 38.746223
40.807232 39.599400
39.561672 48.318302
49.596672 46.858665
47.500004 59.000000
37.388889 59.000000
35.655334 69.401321
46.741001 68.107994
44.838448 80.788551
33.652382 81.534294
32.066669 92.000000
42.800003 92.000000
41.927273 105.000000
30.309090 105.000000
29.327271 117.000000
40.618183 117.000000
39.672726 131.000000
28.272728 131.000000
26.636364 143.000000
38.690907 143.000000
38.166664 158.000000
26.318180 158.000000
24.681816 171.000000
37.666668 171.000000
37.000000 186.127274
24.000000 184.472717
24.000000 198.136353
37.000000 199.363617
37.000000 213.333359
24.000000 212.833359
23.999998 225.690903
37.000000 226.754547
74.285713 37.000000
63.250000 37.000000
62.476070 46.287167
72.503983 45.314766
72.135300 56.653549
60.000000 57.830307
60.000000 67.000000
70.583336 67.000000
69.399994 80.000000
58.000000 80.000000
56.600002 91.000000
68.799995 91.000000
67.927277 104.000000
55.000000 104.000000
55.000000 116.000000
66.618187 116.000000
66.000000 131.000000
53.000000 131.000000
53.000000 143.000000
66.000000 143.000000
65.000000 158.000000
52.000000 158.000000
52.000000 171.712112
65.000000 172.121201
65.000000 187.000000
51.000000 187.000000
51.000000 200.000000
65.000000 200.000000
65.000000 215.000000
51.000000 215.000000
51.000000 227.615387
65.000000 229.000000
98.000000 36.000000
87.428581 36.000000
85.821434 45.000000
98.000000 45.000000
97.000000 56.000000
85.000000 56.000000
85.000000 66.000000
97.000000 66.000000
96.400002 79.000000
83.000000 79.000000
83.000000 90.000000
95.000000 90.000000
95.000000 104.000000
82.000000 104.000000
82.000000 116.000000
95.000000 116.000000
94.338409 129.868118
81.000000 130.287857
81.000000 143.000000
93.833344 143.000000
94.000000 158.000000
80.000000 158.000000
80.000000 172.000000
94.000000 172.000000
94.000000 187.000000
80.000000 187.000000
80.000000 201.000000
94.000000 201.000000
95.000000 216.000000
80.000000 216.000000
80.000000 229.054947
95.000000 230.373627
123.000000 36.000000
111.000000 36.000000
111.000000 45.000000
123.000000 45.000000
123.000000 56.000000
111.000000 56.000000
111.000000 66.000000
123.000000 66.000000
123.000000 79.000000
110.000000 79.000000
110.000000 90.000000
123.000000 90.000000
123.000000 103.212128
109.999992 103.121216
110.000000 116.000000
123.000000 116.000000
123.000000 130.000000
110.045448 130.000000
108.954536 143.000000
123.000000 143.000000
124.000000 158.000000
109.628197 158.000000
110.166656 172.000000
124.000000 172.000000
124.766228 186.863541
110.000000 187.269211
110.000000 201.000000
125.076927 201.000000
125.000000 216.000000
109.794876 216.000000
110.333336 229.999985
125.000000 230.000000
148.000000 36.000000
136.000000 36.000000
136.000000 45.000000
148.000000 45.000000
149.000000 56.000000
137.000000 56.000000
137.000000 66.000000
149.000000 66.000000
150.000000 79.000000
137.000000 79.000000
137.000000 90.000000
150.000000 90.000000
150.812943 102.884674
138.000000 103.287880
138.000000 115.000000
151.363632 115.000000
152.272736 130.000000
139.000000 130.000000
139.000000 143.000000
153.227280 143.000000
154.000000 158.000000
139.628189 158.000000
140.177963 172.294006
154.000000 171.230789
155.000000 187.000000
139.642181 187.000000
140.641556 201.290894
155.000000 200.423080
156.000000 214.692307
141.000000 216.307678
141.000000 229.000000
156.000000 229.000000
172.000000 37.127270
161.000000 35.727272
161.000000 44.745453
172.000000 45.545452
173.638687 57.165394
162.152832 56.643311
163.310059 66.562370
175.313965 67.217125
175.800003 79.000000
164.000000 79.000000
164.000000 90.000000
177.399994 90.000000
179.000000 103.000000
166.000000 103.000000
166.000000 115.000000
179.000000 115.000000
181.000000 128.747086
167.287521 129.514221
168.309082 142.000000
181.000000 142.000000
183.000000 157.000000
169.000000 157.000000
169.000000 171.505829
183.000000 169.939407
183.625732 184.887299
169.688370 186.418884
170.725266 199.000000
184.958054 199.000000
186.000000 213.362640
170.535217 214.297318
172.126877 227.303513
186.000000 226.846161
195.345093 38.250195
185.000000 36.745453
185.000000 46.000000
195.882370 46.000000
199.000000 58.484848
186.863571 56.645996
188.372070 66.702751
199.000000 67.733337
201.784439 80.099838
189.541672 78.541672
191.000000 90.000000
202.444443 90.000000
204.600006 103.000008
192.745438 103.000000
193.399994 115.000000
206.127289 115.000008
207.690872 129.000000
194.681808 129.000000
196.321274 142.024658
208.643723 140.645920
210.136383 156.000000
196.787888 156.000000
198.378784 169.000000
211.363647 169.000000
211.933441 182.946854
198.689178 184.428726
199.725281 197.000000
213.505829 197.000000
214.000000 210.615402
199.957138 212.158585
201.412033 225.161682
214.000000 223.621185
217.571442 39.000000
207.142868 39.000000
208.896225 47.182339
219.248245 48.390076
221.681274 59.518856
210.586884 57.854694
212.246689 67.813454
222.949615 68.397255
224.933350 80.000000
213.933350 80.000000
216.066681 91.000000
227.066696 91.000000
228.800018 103.000000
217.727280 103.000000
219.363647 115.000000
230.981842 115.000000
232.599991 127.999992
220.939392 128.000000
222.402451 141.076050
234.075134 139.590424
235.646530 153.719833
223.585342 154.706665
225.133514 167.357574
237.293594 166.804840
239.000000 180.472748
225.702591 182.165146
227.328918 195.085434
239.000000 193.600021
239.999985 207.472717
227.593262 209.051773
228.175369 221.858292
240.000000 220.066666
62.273373 29.439766
50.411537 27.714407
48.725685 36.565086
60.627632 38.079880
58.851574 49.043995
46.244049 47.633366
44.450207 57.678867
56.729519 58.838100
54.902996 71.200249
41.871727 69.605507
39.842083 80.768555
53.205467 82.403931
51.337368 95.525940
37.323971 94.447990
35.790417 106.979279
49.589451 108.344017
48.233307 122.826920
33.400982 121.604477
32.086216 135.531265
46.600506 136.169266
45.187634 151.975098
30.418598 150.656433
28.926479 165.743362
44.706295 166.575714
43.000000 182.685699
28.297295 181.619339
26.716785 196.601273
43.000000 198.171432
42.293343 213.733124
26.653818 212.727722
25.761417 227.492889
41.854729 229.084534
86.654411 32.225601
75.492119 30.703472
73.580154 39.625954
85.735229 40.804630
84.724030 51.897171
72.334831 50.545620
70.878441 60.254883
83.041008 61.434284
82.404160 73.971367
69.200325 72.530945
67.693138 83.583656
80.773186 85.184364
79.998611 98.346039
66.290955 97.216286
64.729317 109.622627
78.593925 111.222389
78.275787 125.479729
63.000000 124.472534
63.000000 137.846146
76.579796 139.338440
76.000000 154.000000
61.000000 154.000000
61.000000 167.901108
76.000000 169.384628
75.000000 185.362640
60.381577 183.820480
58.810349 198.714371
75.000000 200.333328
75.000000 215.895248
59.000000 214.638107
59.000000 230.000000
75.000000 230.000000
111.447670 36.463211
99.000008 34.200001
99.000000 42.722225
110.019043 44.558731
110.000000 55.484856
98.456291 53.735809
96.995834 63.472202
110.000000 65.127274
109.000000 77.212112
96.000000 75.621208
96.000000 86.787880
109.000000 88.378792
107.999992 101.287872
94.829018 100.366837
93.676971 112.569916
108.000000 114.172493
107.000000 128.384613
93.000000 127.000000
93.000000 141.000000
107.000000 141.000000
107.000000 156.538452
92.000000 155.747253
92.000000 169.637360
107.000000 171.219772
107.000000 186.000000
92.296700 186.000000
90.730766 201.000000
107.000000 201.000000
107.000000 216.000000
91.000000 216.000000
91.000000 231.000000
107.000000 231.000000
134.000000 40.333332
123.000000 38.666664
123.000000 46.799999
134.000000 48.799999
135.000000 59.545456
123.000000 57.800003
123.000000 67.454544
135.000000 69.200005
135.000000 81.127266
123.000000 79.599998
123.000000 90.145454
135.000000 91.672729
135.148788 104.684891
121.999992 103.609085
122.000000 116.000000
134.758621 116.000000
136.000000 130.807693
122.000000 129.653854
122.000000 142.794876
136.000000 143.333328
136.000000 158.000000
122.000000 158.000000
122.000000 172.000000
136.000000 172.000000
137.000000 187.000000
122.000000 187.000000
122.000000 201.000000
137.000000 201.000000
137.000000 216.000000
123.000000 216.000000
123.000000 230.000000
137.000000 230.000000
157.000000 44.444447
146.393951 42.676773
147.288406 51.025101
157.000000 52.805557
158.000000 63.555557
146.556915 61.648380
147.918503 71.179512
158.000000 73.027779
158.555450 84.665977
148.000000 83.066673
148.000000 93.515160
160.341980 95.385155
161.000000 107.830315
149.000000 106.666672
149.000000 117.872726
161.000000 119.399994
161.698166 133.088852
150.000000 131.600006
150.000000 145.000000
162.672729 145.000000
162.846161 159.000000
151.000000 159.000000
151.000000 172.690903
164.404205 173.178329
165.000000 187.000000
150.827515 187.000000
152.393951 201.000000
165.000000 201.000000
164.567398 214.654465
152.000000 216.060608
152.000000 229.269241
166.107208 228.416595
177.676575 48.486015
167.622345 46.570923
169.439911 55.052879
178.861450 56.780163
179.676575 67.486015
169.715729 65.588715
170.489883 74.878708
181.008148 76.807053
181.647614 88.219048
172.000000 86.611115
172.000000 96.800003
183.352997 98.451347
184.214188 110.458733
173.337830 109.733643
174.396423 120.650452
185.337494 122.042953
187.000000 134.927277
174.578003 133.572144
176.222580 145.632370
187.000000 147.199997
187.939407 160.000000
177.000000 160.000000
177.000000 173.000000
189.393951 173.000000
190.000000 187.000000
178.000000 187.000000
178.000000 200.000000
190.000000 200.000000
191.442551 213.291061
178.517090 214.348587
180.170609 227.340393
192.223328 225.696823
197.533447 52.787331
188.526794 50.750111
190.046005 59.257668
198.953995 60.742332
200.162582 71.388115
190.749115 69.595070
192.377640 78.714790
201.456284 80.444054
203.007965 91.608566
193.450287 89.901840
194.863892 99.797127
204.494202 101.516823
206.050583 113.397324
195.963898 111.716209
197.353729 122.636383
207.418594 124.146111
208.600006 136.000000
198.599991 136.000000
199.183319 146.694443
210.173050 148.359558
210.599991 161.000000
200.636368 161.000000
201.181824 173.000000
212.127258 173.000000
212.636383 186.000000
201.745453 186.000000
203.417709 199.139236
214.213959 197.568878
215.000000 210.766663
203.838211 212.440903
204.383316 224.433060
215.000000 223.194427
215.608704 57.173912
207.548401 54.870968
209.105408 63.590252
217.297073 65.053047
218.815582 74.967064
210.325165 73.450920
211.866684 82.700005
220.358932 83.609886
222.424393 94.682930
213.405792 93.072464
215.118851 102.665504
223.706848 104.301315
225.444427 114.999992
216.745453 115.000000
218.200012 125.000000
227.111115 125.000000
228.599991 137.000000
219.522232 137.000000
220.805557 148.000000
230.199997 148.000000
232.000000 161.000000
221.599991 161.000000
223.269455 172.477554
232.000015 171.750015
234.000000 185.000000
223.515152 185.000000
225.366562 197.219437
234.000015 196.500000
236.000015 208.464279
226.000000 209.892853
226.000000 221.535706
236.000015 220.107147

--------------------------------- end -------------------------
